BRISC: A Dataset of Channel Measurements at 5 GHz With a Reflective Intelligent Surface

We introduce the broadband reconfigurable intelligent surface (RIS) channel (BRISC) dataset. The dataset comprises measurements of channel state information (CSI) collected at 5.530 GHz using a 256-element RIS with binary states. In the measurement campaign, the transmitter and receiver are two software-defined radios (SDRs), phase-synchronized via an OctoClock, where the transmitter (receiver) is equipped with one (two) antenna(s). To manage complexity, the RIS elements are grouped into blocks of different sizes, where all elements within a block share the same state. CSIs have been captured for multiple a) transmitter positions (and fixed receiver location), b) RIS element-grouping granularity, and c) RIS configurations. Furthermore, we calibrated the parameters of state-of-the-art RIS channel models to fit the measured CSI. With approximately 10 000 configurations explored per transmitting position, BRISC serves as a robust benchmark in communication applications.

==> data/mse_samples/linear_bias_overleaf.csv <==
300,-2.8789,-0.81194,-4.9459
387,-10.313,-8.2922,-12.335
500,-12.596,-10.293,-14.9
646,-13.904,-11.492,-16.315
835,-14.609,-12.184,-17.033
1078,-15.223,-12.755,-17.691
1392,-15.707,-13.168,-18.245
1798,-15.978,-13.427,-18.53
2323,-16.18,-13.613,-18.748
3000,-16.332,-13.74,-18.924


==> data/mse_samples/linear_overleaf.csv <==
300,-1.5978,-0.09433,-3.1012
387,-8.0367,-6.687,-9.3865
500,-10.284,-9.0039,-11.564
646,-11.295,-9.9981,-12.591
835,-12.09,-10.771,-13.41
1078,-12.625,-11.27,-13.98
1392,-13,-11.636,-14.364
1798,-13.256,-11.891,-14.621
2323,-13.444,-12.076,-14.811
3000,-13.635,-12.247,-15.024


==> data/mse_samples/nn_overleaf.csv <==
300,-11.609,-9.368,-13.849
387,-12.177,-10,-14.353
500,-12.857,-10.605,-15.109
646,-13.548,-11.274,-15.823
835,-14.078,-11.72,-16.436
1078,-14.564,-12.147,-16.981
1392,-15.049,-12.533,-17.565
1798,-15.431,-12.839,-18.024
2323,-15.603,-13.043,-18.162
3000,-15.932,-13.293,-18.572


==> data/mse_samples/rf_overleaf.csv <==
300,-9.8707,-6.9551,-12.786
387,-9.9744,-7.0102,-12.939
500,-10.112,-7.1402,-13.083
646,-10.236,-7.2137,-13.258
835,-10.335,-7.3169,-13.354
1078,-10.39,-7.3615,-13.418
1392,-10.451,-7.4127,-13.489
1798,-10.521,-7.4925,-13.549
2323,-10.529,-7.504,-13.555
3000,-10.553,-7.5306,-13.576


==> data/reconstructions/magnitude.csv <==
subcarrier,conf0_pred,conf0_true,conf1_pred,conf1_true,conf2_pred,conf2_true,conf3_pred,conf3_true,conf4_pred,conf4_true
0,1990.7568281468898,1960.5102668974491,1718.8018908193758,1799.8079980419222,1927.3668462634403,1971.3424309001086,3706.561651602484,3769.909720249543,1344.3179947157914,1380.8452630351264
1,2379.7186315692866,2347.279251135911,1819.376948273357,1913.5259224839724,2191.2791559483603,2234.43796458248,4228.731009943491,4296.935458303096,1592.7805837296346,1626.7085802538109
2,2552.6320688890937,2511.9311053017227,1973.1506143095378,2063.600838041625,2471.335993037841,2521.4219492728116,4884.7563816270585,4967.864695579879,1809.7959036537911,1864.4847982007689
3,2825.733208003489,2789.1998094687947,2071.9461397492946,2163.4387957898625,2670.352140129009,2720.081686067889,5340.903947462219,5428.997040028414,2024.756472500656,2083.0301562888963
4,3061.5218536465777,3025.9354333030396,2174.0593468137677,2264.4058512063334,2849.1054795880245,2911.035240646083,5767.391926661861,5857.199942355652,2225.0788196605213,2280.809658990522
5,3567.572123533379,3524.564777266483,2258.101973320455,2380.4487040922863,3024.768785180283,3085.2152048517687,6069.957342689077,6170.6809693150535,2486.5320258289494,2523.349774869134
6,3827.462466444501,3779.56453405198,2378.6572616985513,2510.2097192417073,3218.454466046366,3275.582865386625,6513.180729518016,6616.043633538215,2701.7458653951326,2739.6921013619
7,3977.8058651853958,3930.0417565024204,2456.6644066756344,2580.9789129003216,3321.966624615033,3384.862211457422,6801.257098418005,6902.450671732679,2851.5493678681037,2895.1583595398633
8,4148.612018727299,4095.8079031061584,2544.929634606384,2668.931287579995,3441.7310934510974,3500.49618433682,7127.071990407735,7220.787414958134,3023.3286407781293,3063.4080494472832
9,3988.3643738300125,3934.6095334267848,2626.0803550641112,2725.450947428371,3543.056280202285,3615.5234214320644,7556.67791560894,7658.055808873833,3111.0341421736393,3179.3816839197543
10,4404.6498075304025,4356.831735278867,2721.0138665455825,2845.6367221527826,3598.055619830324,3670.507189574396,7702.929948436057,7806.861962322958,3343.740070776022,3382.2485698210876
11,4472.240916559798,4424.335798425423,2769.3164339498935,2890.1908292486983,3609.848508485945,3676.964114024076,7893.635753507983,7992.470052737508,3475.9019827325073,3515.513929974197
12,4249.05697395711,4208.088651286616,2796.1041326711224,2880.8870282073776,3642.323175217337,3714.5117567695374,8237.017427083949,8332.00932699123,3544.8653311150456,3612.1520377924376
13,4371.519159424161,4334.6700356485,2841.6048665519706,2914.371671710856,3678.598774256309,3753.9216768051515,8483.234382835095,8590.567449290154,3711.3574258056638,3776.608586164274
14,4387.089326342265,4346.703082847038,2788.6151091997394,2850.6016672283886,3613.465039575239,3685.440951203359,8476.919095808607,8575.334690575022,3774.9191182589925,3831.211110002405
15,4737.687986116284,4703.275572498811,2750.1829671018113,2834.86977271379,3546.2595861797713,3617.5366392322117,8342.301216756165,8458.815791845722,3934.0221258053825,3951.3334551426688
16,4885.292733268282,4841.656286313953,2717.953774690812,2797.6814823397212,3601.6529946159653,3668.680583553488,8471.504011664858,8574.012506851093,4052.426626802459,4069.7227871360174
17,4935.115112879856,4896.04276962058,2616.2727661078598,2698.0387642847254,3600.2707646944186,3668.86834090545,8386.545065325461,8502.380110993487,4064.2522984564584,4064.156951856378
18,4749.60288122928,4708.537494020748,2515.8414049486114,2564.9829904128546,3702.8414863022495,3771.507270040597,8530.13323226322,8637.911400945079,3992.5566303707715,4013.7670646068195
19,4822.380518522445,4795.640817855243,2432.0744467472696,2477.1222972992296,3759.9725261500575,3833.8142806215064,8470.700871087614,8571.965116784748,3982.6774950613612,3997.8454512416024
20,4843.908947935781,4811.592096017703,2332.661154690518,2378.675161757809,3796.5618140687825,3872.5988530821965,8344.632703370311,8447.25917425976,3929.919216310651,3936.4175983776477
21,4907.757392538031,4871.260528817739,2280.8697384534025,2332.5749401193902,3871.3171634378896,3943.102759828418,8322.334861119696,8425.414078781767,3921.518854504528,3912.3047848389187
22,5202.463373335821,5163.362096304036,2274.555326590336,2367.808888908175,3869.0739756719863,3936.906359186505,8121.083975269957,8240.739742573907,4011.418944403944,3974.6735792928207
23,4943.909592357169,4914.354567916759,2202.476464098202,2264.366224550064,3950.776224559589,4024.9320203996535,8205.212080754674,8320.75671049197,3862.3458758007887,3853.5816803173143
24,5097.372911736272,5061.026499344939,2247.9045833384994,2321.2392348673334,4088.0173762989,4157.568841023195,8400.741193584576,8515.216400009514,3957.0929053294417,3933.538924505669
25,5224.668765558947,5192.221910776094,2237.3001102433223,2330.3353541139886,3939.8309035733573,4013.167667549352,8048.654703641882,8145.219586702687,3979.3208123748573,3932.0049680665343
26,5242.512178624547,5214.024728789126,2229.9772753253674,2332.977586951111,3947.6727161883014,4011.153465481265,8042.222931749955,8148.298943046049,3991.865616723053,3951.470809254179
27,5224.483530345081,5187.422368785458,2210.9335112428093,2309.0003534568714,3931.7865409251713,3997.6037561356084,7982.40680013942,8087.848363019764,3973.498142911066,3921.0282751067825
28,5004.511939787661,4968.741009046286,2124.8171023577693,2193.761994155513,4017.8374397217613,4088.2061614152717,8069.294428814941,8190.797158255557,3836.5551416037233,3806.078995166982
29,5032.179259703702,5006.067883664641,2105.084452778908,2177.831097728362,4026.0571293426833,4092.416280648914,8043.16991907172,8155.139628374225,3841.431987470982,3807.4707852347938
30,5297.279230848161,5261.107838676735,2154.490574359539,2245.234083667408,3957.5810262298637,4037.928590387666,7893.166013321016,8024.324406862572,3977.8145695171397,3910.346949979848
31,5158.4745509027525,5118.572692371715,2076.783942262363,2154.9845276884184,4111.627217801748,4189.003790588887,8047.269390320384,8182.581236259734,3857.623642290424,3820.738808011029
32,5211.838581819508,5182.508146690589,2053.4649433680697,2127.4958080243623,4150.86502993947,4230.399481698837,8030.173200590637,8160.362854121347,3849.671989839802,3802.0687089910402
33,5211.510312081374,5178.064799406833,2007.9054973030475,2081.237765693166,4158.020381349577,4234.847541455187,7931.191901504274,8069.12787912182,3791.9867842280128,3750.9524905163426
34,5287.820177278263,5259.650837736236,1989.2153714837902,2071.1663393831445,4229.85416078929,4312.083050206664,7936.8015683945005,8069.280332244536,3775.933973994633,3734.3650843728215
35,5475.816023930029,5447.566456357713,2008.2401107006979,2115.6168350260564,4125.826572547642,4202.78363631318,7697.276068196766,7837.300621168522,3852.082050553861,3784.081130475788
36,5486.842143679527,5446.556685966961,1980.5944348876765,2099.2637125787146,4164.20811959328,4249.798829815546,7638.145898772959,7779.782020030046,3791.9618301736014,3724.6125708384125
37,5502.902161899862,5467.829197381182,1967.0168956007697,2083.433171652716,4211.670229990452,4301.787976349167,7624.697928562369,7766.223618755396,3746.8142256228793,3682.236050443931
38,5313.212894148984,5278.918869994415,1886.5648167213437,1982.6911782178752,4371.4529562911675,4454.350237324955,7752.990575875563,7895.1729169431455,3549.898926779789,3511.6493209034156
39,5349.6060983586685,5325.858369913592,1890.888598718683,1992.524255206141,4428.801158267169,4521.475670161507,7803.902209927529,7942.789035635882,3541.0903829716553,3506.9940304217243
40,5279.288524001523,5261.483640282965,1856.8068369719213,1962.907804989604,4396.977547192198,4489.670607091079,7708.797180699304,7840.036280503093,3467.4082196062327,3439.7504856893697
41,5488.109733408949,5465.204252670411,1928.720236203441,2060.3315132675816,4298.593257517083,4399.189326126637,7596.808587423621,7731.817772954581,3612.721213587787,3549.2147725917803
42,5490.782436378905,5467.225322384883,1915.152442610244,2055.9511019436077,4315.031705591947,4409.734571318083,7603.94196384355,7719.274371472688,3596.9525213446113,3540.3940733255035
43,5288.9804325718915,5272.046383966596,1796.741099559174,1923.8629942606017,4442.840948073385,4537.280854186425,7694.520397439662,7838.43799854763,3415.2634197855295,3384.565541946114
44,5441.161726595456,5403.2552101432475,1850.1595400264557,2005.9749441696572,4293.8690669752095,4387.273889853143,7511.764308421516,7645.1162409231565,3535.4877718757484,3481.8279487552027
45,5468.507124193279,5433.5964132918,1824.874696650695,1976.8468325944677,4332.6367734595515,4421.272976260846,7525.128922993613,7665.743754002623,3530.241618339278,3477.776110405012
46,5446.931279709226,5419.161938763824,1786.6590845103538,1951.8212990803581,4328.882772472082,4425.95200570966,7466.327866631982,7589.973896114923,3495.800878610425,3449.1481327974184
47,5473.965575823347,5444.988341125751,1765.8982807806406,1933.410789493634,4373.464691336799,4484.582277104453,7484.418522978506,7610.128490004587,3493.57709890918,3445.1187732581698
48,5383.231975066648,5353.75198956697,1650.8019991885192,1806.5661334910972,4623.76015422655,4730.343803167024,7661.80578873456,7792.878029698937,3347.608661589172,3327.1055193932916
49,5411.599270197213,5386.631021786956,1642.9704672673483,1799.5945346772414,4681.283314808682,4792.992152780325,7666.509849211396,7801.147313845328,3331.936548672873,3307.725155765159
50,5389.097133535692,5357.30712060119,1625.1264220344683,1800.4878353909562,4703.854615186139,4809.439056432951,7622.5521449667895,7760.025030121946,3288.8245351204214,3268.915122400773
51,5542.463754039086,5505.175265582273,1736.2966925937947,1934.970728096059,4565.678250044678,4670.855512153329,7518.380852826382,7646.32627367696,3446.3007879305546,3400.1111860025035
52,5528.325600172299,5485.953515566956,1746.473196948397,1954.1654490255714,4585.528132348143,4682.898431741878,7513.409198855425,7621.312250928007,3422.797652345684,3371.9247015163087
53,5406.9908201596,5354.243002071133,1732.3599926918414,1942.8419024324296,4513.566623567787,4623.225492192912,7377.219783300315,7488.754843319501,3346.6400854773656,3307.2984723759664
54,5356.905694388072,5318.814339687846,1700.031790361697,1888.525509597785,4828.83092068388,4944.235227514975,7672.354851136314,7778.4254739174585,3216.958494926461,3207.826679009357
55,5238.667047655699,5197.4231348147305,1699.3052852236224,1893.8714955179034,4751.436226294679,4856.409579666733,7560.5288141496485,7656.92951126485,3150.5542800025414,3150.2660436084634
56,5188.6788462837585,5128.943880282238,1722.6644304078113,1913.2374484346494,4728.860342442956,4848.021609381662,7554.729060632717,7669.389114122236,3142.7866442710647,3135.7946957183585
57,5369.649251357964,5293.564607415526,1846.2031967990408,2068.065859398356,4560.751068661605,4674.36307826956,7541.624809123084,7643.106047467673,3382.25806064933,3347.8213751176836
58,5007.017909708919,4945.655248863781,1717.9367692242404,1907.2927791432132,4590.577252261161,4697.519297789948,7410.588201037876,7508.722712069823,3078.390581924585,3089.9984983410213
59,5041.4140890957815,4975.124149572312,1751.844372816149,1942.8462901790033,4632.164830963745,4736.90590668813,7528.064219064049,7626.559751826011,3137.8728521693606,3148.0708501175563
60,5203.7046888548475,5127.775776414725,1832.914497480612,2053.797681730389,4428.590797684777,4524.072360117034,7416.259946240563,7519.682468950574,3349.3599052215195,3327.3072111403494
61,5230.220479318395,5144.874576472912,1851.7611063977147,2074.3998861896735,4459.050631616644,4564.877407568567,7476.441349297293,7583.040620227488,3382.1706888605327,3364.8283852027917
62,5309.715005017076,5219.432558006798,1888.0734883871773,2117.011053786431,4543.408322885603,4639.554744851715,7620.014039762473,7720.631019067481,3444.930338188336,3434.916567761334
63,5059.623536579447,4978.977085899828,1788.9688741394236,1990.0423909389851,4687.141499894734,4788.4703002595625,7659.815190748909,7768.939327883361,3217.025641556795,3247.1715568970367
64,5047.944213695911,4972.076285534654,1799.1597098718225,2005.4044454859913,4692.246807912863,4799.3615176406975,7658.77872703153,7765.906609507725,3214.477629522665,3245.813195922084
65,4967.585014846208,4890.181404067167,1785.5497186955563,1984.9574159686238,4638.107766231501,4748.923258850635,7551.181487483111,7653.834803657738,3161.337435275344,3201.676977346967
66,5096.601529809832,5004.591339308187,1891.3600069661763,2127.720745894998,4420.765270004175,4534.872609259896,7382.362244118402,7490.418380591808,3326.1574036255556,3340.8127174736483
67,5087.157167431871,4986.111941124861,1935.7321839072386,2182.0090886611047,4444.204686138079,4560.304811872939,7430.851319118375,7533.689606123242,3328.6945628626536,3349.920649320193
68,5035.296716288506,4940.721792699225,1974.815479553089,2209.4899866440937,4419.198546582422,4528.346099782044,7424.307966729034,7528.502720952192,3314.310218411035,3344.2381387768132
69,4755.042718239719,4681.19231478982,1892.4019558816287,2103.8481060864733,4549.191271734443,4656.5584715211335,7479.255919352223,7569.8257146807155,3085.386813024898,3151.815981395839
70,4671.992826401098,4584.783701738697,1928.4031694101914,2132.2259395874967,4489.9094918002575,4595.284688437912,7467.660750185625,7562.66568902329,3078.858096773202,3157.8740325475183
71,4655.896324191931,4570.554790325793,1988.5206708905034,2192.700006548521,4482.1964573609375,4591.666385683784,7567.169585830766,7645.243533784963,3127.688865328091,3212.130686157018
72,4657.008657486715,4568.257432051749,2053.6023032204507,2250.7737136076103,4477.845742771646,4585.019052400773,7682.442866536329,7766.766484544005,3188.152876473145,3277.6865527366053
73,4713.142551534612,4620.6658422406235,2192.860852775037,2406.0495557142567,4107.523101104652,4217.425594413413,7513.919289988707,7603.106965356952,3388.568576788523,3454.8331371914396
74,4488.680892949419,4402.264224667015,2103.11608474949,2280.2819783622854,4290.3504993867555,4401.415357966366,7643.303655438396,7729.158915683072,3203.7503743210914,3305.794505068422
75,4512.382317884056,4423.666271972836,2166.76600620516,2344.4248389800587,4281.160163599382,4385.637648556926,7795.305275108997,7882.718657273897,3293.5534511149463,3391.3838764823504
76,4650.887812739424,4555.004558842365,2321.2877119905625,2511.055515351475,3921.1232304151954,4025.326554382429,7731.80044793746,7815.555362137996,3560.452768479797,3628.4691084528104
77,4550.2020401198615,4454.017639611668,2313.299332928144,2485.754624236379,3760.8534449643885,3854.6078491325497,7660.971003738177,7739.650202747484,3567.135838933271,3646.2554914584684
78,4533.667171370802,4442.109856292266,2325.639499621201,2496.9517997885196,3670.953761030376,3768.3075662945,7716.363696217037,7788.142328484322,3631.79365355741,3712.5377083319377
79,4403.129107540614,4313.55279208923,2265.624971307721,2396.635328070899,3951.1547043524442,4053.98146762644,8055.123829147408,8147.7755738552705,3560.829540737361,3686.2750269455396
80,4367.1006913848905,4294.216800935183,2236.231132501966,2352.887708967797,3827.6244974007664,3929.9911583679445,8033.916227535811,8117.243258025659,3606.383548977166,3725.1143822245913
81,4323.770641205122,4251.863080782932,2182.3820541043656,2288.350391311512,3694.1029646461657,3795.2462048174993,7965.2598291884315,8048.875353116745,3643.6850007620137,3760.7441029996407
82,4831.128858836254,4742.5085602110385,2338.3279705571117,2455.2008916534533,3483.4931749969833,3580.162466693193,8210.642702992895,8299.91463647365,4132.003172915154,4213.099518528752
83,4865.49566890303,4781.9874450382285,2254.7853555396287,2361.7776656004035,3414.835122899442,3519.4182640213457,8132.512728650478,8229.686752887956,4170.275359496548,4245.836150736146
84,4946.005976585318,4863.485327689655,2173.1297834321017,2261.1705833026385,3402.656566745016,3494.721840100577,8090.212563135668,8181.321369850819,4220.829155985542,4292.62500795898
85,5022.552512065085,4943.912941878523,2082.6637215433097,2155.905337751107,3412.900522140224,3509.0833229601394,8006.361289663642,8118.429381834527,4235.215889031345,4293.688111364489
86,4808.742540518152,4746.5865089146755,1923.3687918031283,1966.216702804693,3735.3038287997474,3854.707764945484,8112.984013651385,8216.620984438425,3999.935862154632,4094.173558960014
87,5341.494513669519,5261.221625913242,1997.821178601871,2063.7906979478366,3604.3681818923997,3713.3497513777543,8122.614007863267,8241.06846812502,4368.764398122308,4410.860448044446
88,5374.482728311836,5293.061609307846,1931.8383243262858,2005.4965760601242,3632.991810953851,3733.928630928197,8018.867919332092,8146.049817204271,4325.150167052081,4359.857481413269
89,5065.260612786697,5000.749667419013,1812.31687904559,1862.164571041533,3912.062075078866,4032.4450014995623,8100.152333883849,8229.437634780634,4022.566130061039,4092.770626724275
90,5084.47702388028,5020.023010746354,1790.9103328304782,1837.0586006894446,3927.9652106828075,4045.772142535393,8069.099749296693,8201.876525209156,4000.220754515926,4070.710523549958
91,5156.606231752201,5090.384553658538,1787.2211595592732,1833.752455580444,3985.0481362300297,4096.579837587857,8124.908605298936,8266.490800787058,4017.3110378546958,4090.8464685024737
92,5562.94813291142,5494.697229515534,1839.1296072757036,1902.3308455129832,3780.5049700525246,3876.105408241311,8003.603808973662,8158.422947960248,4308.557409901388,4348.817740664205
93,5629.61512841967,5547.27537477006,1833.6384868133548,1887.198524439023,3831.764808632733,3930.077860879059,8072.496086345732,8227.055701195668,4340.075397278262,4379.1667225208885
94,5219.062430236119,5152.912585560669,1739.3563582565662,1774.7595901558461,4023.8754780063973,4140.131844329762,8155.344019987582,8326.319951237187,4028.844347380256,4113.35552099486
95,5681.835730489017,5599.16890779833,1773.1256389650262,1826.2928819331325,3872.5731118090407,3966.848574503216,8070.328076570268,8232.463680725214,4354.320749591195,4398.185341922831
96,5680.459061042221,5606.264545345097,1734.0319559213267,1779.5131787341377,3878.422980453345,3974.9595937677686,8038.506641101423,8212.191924265804,4347.613621073168,4396.935388853574
97,5801.211173636446,5720.8261827784645,1736.2047153265382,1776.3687769142164,3981.4990434887563,4080.443141336338,8197.49232593594,8385.107799156493,4433.830674650945,4492.8289604745
98,5803.452059837687,5729.834326146259,1707.6758263224585,1745.3859521079535,3994.765260059634,4088.085389944584,8195.029507398265,8377.11779909618,4443.217972916724,4503.630089076949
99,5400.002174530426,5335.346496833029,1671.7702284029751,1687.4625222210295,4173.097772291962,4288.034478805714,8422.916979974865,8586.618297205381,4205.1449823027815,4310.552396151893
100,5507.051922280426,5444.5977448325075,1684.4800675742806,1686.413139248473,4250.295178070026,4364.33256022236,8598.457899516117,8769.53419708999,4316.7875318269425,4425.581488435091
101,5551.349178513995,5484.712058364309,1671.4513249935178,1666.514962708438,4277.047259888857,4387.014469452752,8680.077337695751,8849.723703087471,4390.924370595325,4502.128589261119
102,6105.300029075918,6016.647645157074,1656.7463391164222,1663.7068649718221,4230.854027990345,4323.268190106988,8584.7053250992,8765.940527624138,4748.611184161034,4821.754157891646
103,6178.194003972708,6087.468591599271,1611.9763201757248,1595.7436049563005,4290.661635999303,4379.069471156973,8624.83729121222,8808.792380323732,4814.934837278614,4880.589312638816
104,6255.90420825191,6166.827228527152,1553.3947549073007,1535.8910400403759,4363.9384095442265,4454.80766132126,8644.909174083448,8822.59947617483,4871.392840702962,4940.008636823171
105,5907.699923100518,5824.735611587939,1503.8880913532448,1473.9585543241778,4559.153877240659,4657.348880661649,8934.823063200027,9107.927902243959,4696.083294548627,4794.159255830383
106,5911.367185553008,5819.766827606928,1424.7024551327395,1391.2759988131586,4586.348656870534,4685.543651734744,8830.53890452123,8982.305282464993,4670.967914550267,4759.619548311274
107,6540.842366057014,6428.112969979472,1375.0032894695769,1361.2423106200956,4669.756283881667,4766.4281071136065,8727.65275778467,8917.91062974416,5013.585403470703,5060.492971424683
108,6073.219243592583,5970.029311394674,1339.4116301115687,1311.5153151998022,4762.5865342552925,4870.032141036689,8882.47782866307,9044.712405814285,4733.841751750261,4806.330987359003
109,6109.025119656651,6019.625179682445,1317.1129348856643,1296.4662000760577,4814.513096571037,4907.8283129571555,8878.390073473742,9035.398105921597,4731.877266791537,4810.10833457815
110,6011.641622395097,5911.927131536573,1289.5744849809807,1280.9250006238624,4757.8706723400865,4845.5142287510835,8723.31449728389,8877.954708182986,4637.0158512861335,4708.549595752307
111,5972.410834103789,5873.0075523067135,1293.2114234553712,1286.3801730146213,4731.000916427404,4815.569492681765,8666.892800157648,8819.462917888623,4599.442265240871,4662.899130127324
112,6438.934036701519,6326.684443823846,1287.3577125591323,1303.6200609743155,4683.1470950894645,4751.018508463813,8457.98738249631,8628.041840501011,4848.804229988001,4886.228769579383
113,6487.539723028242,6377.720618809081,1330.5378147971967,1349.7307195139601,4707.4233163541085,4778.2020720773135,8570.85549609397,8736.712874187324,4907.789931193083,4940.695159776507
114,6461.468517312853,6346.634834938258,1354.869573925177,1360.1679637067925,4673.313207454709,4745.587610830001,8581.601954503309,8751.960932246975,4915.767724979152,4949.409384206571
115,6044.580973713999,5949.999071634834,1421.8430163184642,1377.7117400965076,4718.738539636435,4798.741512767691,8937.307272809921,9102.008692215984,4776.99044742062,4855.408550143823
116,6034.049456275374,5938.534745770468,1425.72517638187,1360.9233293819302,4684.728916284502,4754.196761184037,8933.059112765965,9094.900743899443,4805.508696839488,4876.687426695415
117,6105.321447611514,6016.8973953438635,1436.7421500859816,1347.1743234412297,4717.636809396433,4790.166570313988,9024.907026696195,9184.943597737742,4891.643305341974,4957.791252462083
118,6104.665454111496,6007.409621831391,1417.2756269065655,1315.1347537272495,4697.9947549348035,4786.667232672724,8979.99044264399,9131.955051084695,4907.5193125799515,4974.867127514571
119,6533.034136340016,6440.353067877679,1345.7082474328718,1246.517461219419,4652.573819478493,4703.281786973245,8636.030812806111,8812.832353269194,5097.988192621364,5119.613170011446
120,6586.572217653132,6486.944406137909,1333.6396646989838,1218.4238409394425,4683.428582719169,4741.8136223907495,8657.187168427386,8837.933667044297,5153.413259821107,5190.139085979218
121,7042.363436392221,6950.595877933978,1333.5969328332615,1107.3387506996949,4990.221430733672,5061.810108937561,9004.524632191402,9181.762156374432,5582.279947630781,5605.849503829779
122,7144.506387400317,7047.215460576559,1324.9027443931004,1077.9080435933554,5057.426798012757,5135.602240643755,9017.353653960514,9218.062599087034,5666.539345747971,5673.787317973983
123,6751.707938355021,6662.967147329929,1349.9173585152296,1055.2430900095605,5092.63426483707,5183.018137294412,9191.080866839528,9363.12350555282,5501.570030363591,5538.520973760466
124,6960.457413907915,6880.742507417363,1354.945730496124,1035.0909953717132,5248.704071489129,5347.113137577827,9292.796186710837,9480.947160676835,5646.826003653652,5674.754838685089
125,7032.408235545982,6951.879271942664,1326.0764333030334,978.4036287531433,5313.0242158886895,5410.266132010545,9186.639165191667,9374.396520686276,5661.224449410648,5679.904476690307
126,7152.48490431824,7073.637932264452,1299.5798407322764,918.958756717357,5427.759471685314,5529.753174822046,9130.055472432472,9302.159554036583,5701.502338092121,5707.905552201939
127,7704.542540920737,7613.234787659802,1217.1497408074874,812.2819241810348,5546.351931392992,5641.617423782544,8795.926524414435,9001.793243415774,5942.917938699131,5908.08078310802
128,7944.444003763803,7841.379428768748,1203.3634095129853,765.3833522344187,5765.380892952601,5867.351157041801,8875.367010289641,9080.966143011723,6066.390452093436,6026.424462382452
129,8054.215702759271,7954.2714211940765,1165.569825732046,713.2150892200588,5896.371000491147,5998.768607904483,8798.454012410739,9008.877980814577,6079.219873189378,6021.354290407723
130,7585.0272900602395,7509.330055491557,1151.3286678024344,704.8212575541743,5906.978112309364,6009.156869978958,8803.358752742832,8992.759291322682,5736.2097469608625,5708.3450265947195
131,7819.439051277093,7734.358644994317,1139.6110746476925,676.5784081801224,6127.694141745952,6241.38387443137,8899.76285355214,9088.075113313369,5845.413986247507,5800.3943194674775
132,7855.637009025586,7779.847215040657,1103.2117014686378,636.3052530282206,6198.7006726339205,6319.236125162313,8786.135840555788,8971.753939579616,5799.695702461513,5754.739726354006
133,7951.914200320562,7867.1503066320665,1085.0792596101944,615.0346212578851,6304.632209989123,6414.278194919664,8744.653080240521,8933.02758244375,5805.119510359402,5747.280420471967
134,8318.537948829975,8219.746808099397,1018.8776029526502,550.3408735529224,6294.162688521194,6396.900746000507,8274.17388141032,8483.821394670176,5946.848598924765,5853.023143296254
135,8124.434519257808,8031.909684229836,1084.866259723534,627.1911983911986,6492.318028746745,6610.331034138732,8640.32608083824,8827.674802248299,5805.002678893329,5738.937759806455
136,8228.435219273037,8137.712291504788,1107.8822928921768,669.0648319842231,6605.465020284118,6724.8515530787845,8599.826846498516,8791.840839377117,5814.483873077612,5736.4733672132215
137,8756.832040325897,8661.07672545318,1102.2683172615893,667.2987797579246,6747.530604188672,6846.970710603447,8275.07976519306,8494.72910226637,6072.37077439824,5950.931675172973
138,8839.442861073083,8733.914249561434,1136.4684413203333,723.5625063415669,6866.611589168919,6960.140244597856,8176.807226409695,8397.705665596874,6052.38871791091,5921.944535055821
139,8901.701736898141,8797.197053443537,1169.6400168676241,787.3434803784564,6977.279007535026,7068.9679003842275,8048.198069174961,8266.840568642563,6007.185492350017,5866.080691851311
140,8569.635756210648,8478.996883264057,1231.032642174917,878.5483980933451,7085.358037999646,7200.294642463068,8190.277990596002,8392.103545528418,5701.982058457667,5582.057157279604
141,8642.103425869003,8551.079478504675,1248.8062443280692,953.381731951242,7218.580355487018,7332.645437204641,8065.516551074539,8275.61193602791,5633.098503010883,5510.180224174844
142,8678.042596299272,8576.723638028781,1264.82091694694,1001.1089834250706,7325.396678291924,7432.153198605359,7915.051123731403,8136.41049738552,5539.110587733085,5406.539531956864
143,8986.182771883112,8879.009073455592,1260.2510483647093,1055.9584747795793,7361.108271266065,7455.256039050952,7454.622486356882,7680.462709801818,5642.417505357954,5475.605386117619
144,9119.375030272451,9000.450639904246,1294.0713196727004,1130.1226218362922,7552.073984802218,7654.728550242712,7445.664705014143,7682.433379736211,5620.401586733524,5448.185151128672
145,9229.828901178582,9114.487359625335,1321.7888581073094,1211.083343009127,7725.530799169867,7822.632462737309,7455.139743773873,7691.885361173718,5595.077462339181,5417.288822620182
146,9119.16835926155,8999.770690864287,1319.561366986529,1249.2664813507256,7703.671204058922,7806.138394866613,7292.444611236815,7528.301499043207,5443.622792502034,5266.569186690656
147,8574.567155386887,8463.016480547663,1268.8020612077473,1226.9481953085246,7594.5647645572535,7710.550870036605,7330.458867850756,7547.204006574773,4993.586615100742,4866.848894503024
148,8921.626683143082,8801.161804103365,1318.636509575783,1337.667407945173,7659.931192490568,7765.003461922535,7038.081798940733,7270.235626431585,5196.066250980456,5036.635541932891
149,8915.234106951684,8795.30797150816,1330.171539820975,1380.9490655499815,7710.172746105351,7810.680521196271,7005.214635794769,7236.076550107946,5138.909716735834,4962.743634279235
150,8493.25271419307,8380.970706336784,1270.2398360709667,1337.1992548194282,7685.253976058196,7796.105008111348,7165.301440829705,7386.273969345275,4776.949333890359,4652.148916057001
151,8326.84121610345,8223.900939256286,1249.6493080651614,1344.1473565070332,7581.314486843961,7683.067274298032,7013.162597768437,7228.909515100382,4643.097749510097,4522.021278445827
152,8371.072128714446,8260.014553730378,1252.1832257057338,1386.0143439437716,7658.479686517335,7765.641496228777,7042.755091559802,7254.540424542245,4631.70215924296,4510.070298079076
153,8596.751703929282,8483.520540949316,1320.920714804751,1499.4725996160885,7602.666263302593,7707.53131320602,6692.969194319226,6942.199631992464,4810.8472484919375,4654.539551449961
154,8645.352801805731,8529.404716647072,1328.1954815313682,1535.343432270851,7675.461766862741,7766.041964024166,6737.550091537906,6966.995647437532,4818.932712692746,4663.919649918499
155,8337.744221393634,8217.645034404868,1240.6391489109803,1446.225182323836,7710.8694624977215,7820.460695903354,6992.303438824057,7218.441314813751,4536.635747525417,4403.973015419572
156,8358.826488898878,8230.809214372102,1303.0697983285315,1546.546357449524,7474.017875500243,7564.781870623535,6482.099798909424,6727.129367379883,4613.020499387061,4455.283921032699
157,8338.270161731949,8220.577918710334,1317.0915233539367,1576.9193626079998,7481.972988542514,7564.94630887882,6434.125114785392,6684.0869921470485,4572.420654517456,4418.230232168987
158,8304.643636271252,8174.162954331611,1335.1141582427765,1603.527492153002,7479.647167423849,7562.919018309632,6367.571371483864,6623.422043661805,4512.5281725126315,4352.640318141593
159,8223.186772309398,8087.953190975844,1346.6866266915674,1635.5665993849495,7434.976399437535,7512.968329343203,6262.534954386759,6504.453854818823,4420.281620801707,4253.439409039915
160,7866.32239746354,7740.53025258165,1238.782363867702,1515.8570756813065,7413.1517384762055,7489.9688618976215,6446.747038552434,6676.267667627856,4077.8548605574583,3940.7049045773397
161,7961.989617898025,7831.6394929146745,1276.1814611244818,1583.0805841510949,7534.859505300151,7618.466516092011,6493.610691803423,6730.237578974511,4052.7523399590305,3917.054686420025
162,7823.469965947012,7695.261345751065,1273.022160390652,1594.1800529963177,7442.310372936595,7518.2715992942885,6388.0608120203415,6626.448874008178,3912.474443515246,3767.481622115546
163,7841.515929040243,7713.700981954466,1382.13613869581,1739.6171620306695,7222.492974586246,7296.242802128699,5948.055458439618,6202.731047102533,3952.1867863848593,3783.8030648078366
164,7915.784927325435,7768.807075906925,1402.1174172018073,1782.822625157134,7315.489986274561,7380.758540931209,6064.432011929452,6321.071263108863,3921.6013357184306,3744.268243692291
165,7695.544498028832,7557.315771382647,1361.6243290296316,1756.6074436522745,7121.540501812554,7184.457794825692,5964.423707323878,6224.291694668924,3749.031523696773,3589.2143478408325
166,7383.825808845826,7253.632720886443,1192.1481247763163,1583.007183585125,7101.85398955848,7172.9092614618785,6269.028528856572,6525.443318283714,3427.0805913853214,3318.080448174968
167,7321.919085215994,7191.6966263082395,1159.637719776746,1563.2031312832382,7040.502219061726,7096.640364180918,6320.674602623013,6576.94143216433,3352.4704951195486,3248.3031685991714
168,7437.425338316254,7296.881875968468,1269.262327335151,1699.8241928006757,6883.699535678315,6934.556760894366,6094.753319004661,6380.686827639093,3489.2750347968336,3370.9425906382476
169,7021.222646806153,6892.972164071211,1059.7372366334598,1475.6088810718963,6747.08411709047,6813.292426221375,6314.040388932515,6570.985938891826,3152.4563662865685,3097.123360237672
170,7022.859880220727,6898.020539001745,1025.9256303034092,1454.880344002759,6730.449692793821,6782.328685216262,6442.326003824004,6718.403072824029,3141.644516918417,3111.6204739319555
171,6836.740124967288,6716.0295546038315,956.6406740974195,1385.4324182708135,6532.544453952405,6584.724505738499,6411.740755458445,6681.870367928568,3058.031384837844,3048.362520324397
172,6740.206317130776,6623.88096811251,893.7475629776438,1318.6408448361794,6411.604904139651,6467.394349463133,6453.059972183321,6723.451207134707,3030.656453749372,3048.028534144389
173,6833.7323003364845,6720.7223242490345,960.3553120322762,1406.8348721226005,6184.919411793803,6232.768903761439,6221.718667349095,6509.789834287481,3208.939816404442,3206.893765111072
174,6732.215926351013,6615.553149988011,880.982056814449,1331.0314216469008,6045.751341900912,6110.029017943239,6235.07959351516,6517.2544489967195,3201.2907957177945,3222.1125700511934
175,6958.349367767816,6829.5269300835125,831.0881986710344,1287.9059169056807,6206.795623092717,6262.916233690292,6539.245130213619,6838.838625286476,3352.0944681032684,3387.4372847090312
176,6529.142088990079,6424.482123337659,598.2462237416254,1016.7448992098282,6054.362802190563,6113.911143269228,6622.707228691442,6894.161291557996,3089.458586519668,3183.656150970312
177,6600.833256472235,6498.102222279565,524.6101889260236,953.5989831063206,6081.144912274126,6142.045817855345,6723.773963506789,6998.980391646352,3171.424403735777,3274.4064435407536
178,6641.643673993818,6537.727041486868,464.7592658114838,886.8776663548231,6085.33658724323,6161.158341516274,6748.252899530609,7032.790909408561,3230.5800632679598,3329.6805488829955
179,6914.382974308833,6806.1185149906805,554.6659843949978,988.8924647436455,6014.7669709624015,6081.831881756866,6510.698253333666,6812.892775715385,3494.092606613029,3560.5165841962807
180,7077.226787738732,6957.731587721434,557.2249051875044,983.7721469977473,6154.957329766547,6214.85942130399,6593.076361077622,6897.849345342855,3588.033733970356,3644.8087740685537
181,7083.884523047018,6978.908338245224,593.271338112502,997.4936603385947,6170.420924074205,6248.404321038207,6493.172999170717,6800.421414240091,3578.5639945190237,3638.4915785287208
182,6798.322296436927,6704.4549482503135,545.4894913220265,906.0856644985607,6223.248728143655,6298.6757391166275,6563.8827562904435,6850.1077385820945,3298.632632573819,3384.5373998738
183,6704.047757892313,6610.06773777547,620.1061478308254,954.2151418902301,6167.383105264768,6236.530299788487,6371.828408796817,6646.229647163204,3205.1333674682646,3286.6697041321067
184,6948.987710199348,6841.53649329295,815.5043622203381,1201.2121737329765,6148.4508258124,6213.706224278505,6104.871664155122,6402.496089371599,3398.2695142010257,3430.6463312871965
185,6785.563337527095,6680.637016116963,791.0354576625442,1157.7994555783691,6328.981899900092,6394.7020011213845,6358.019867110105,6622.426633063026,3137.742821243598,3217.4507803670645
186,6738.88470568771,6636.389376013696,863.0537472375281,1231.6036589633952,6329.510458426074,6402.941782048218,6320.193802535091,6597.193598977558,3062.106923864414,3136.7087926125014
187,6639.089735515206,6532.792441961798,914.9741554920588,1300.341017500134,6281.534019061627,6348.54742154104,6282.176587264186,6544.865936619265,2970.0688316912374,3048.0399245465815
188,6604.5436043479,6498.143722939341,1073.5800238276438,1483.1740520102014,6006.220203449253,6060.047748181315,5896.814560474007,6159.710064733034,3052.5343868924238,3116.723542578258
189,6446.8720843560395,6339.217326494108,1112.4701059943995,1522.6520352931527,5889.73019055863,5942.279472434277,5853.107960330121,6120.661761871451,2959.8772185460084,3034.8115638140243
190,6260.672638201226,6150.774283403341,1132.618718580797,1549.4590479936649,5739.605217901988,5778.960383790819,5823.72726383097,6071.407068536329,2869.4145010432344,2940.14230126082
191,6034.171404432,5927.226624489865,1035.2303235163902,1433.007707786995,5824.384596618519,5876.142448680104,6211.447313296452,6445.908336265923,2653.534367111167,2785.3163187598716
192,5942.683039921128,5861.129050876922,1062.023789423725,1471.3889957722035,5745.070838632955,5812.717392362282,6303.737305932464,6535.329412576457,2640.8675288902436,2787.316980607849
193,5731.730640344444,5640.328806810593,1053.4472820025617,1463.0729517094912,5543.493676019468,5603.521720507724,6291.143235771524,6513.063073471228,2602.955387047271,2775.832023242569
194,5706.629764716506,5596.892507092529,1174.3656442766508,1591.117422246989,5216.951618000821,5270.901140983027,6001.06158754497,6242.000908353098,2769.897567240017,2900.809958482913
195,5661.000416251314,5563.135654585756,1178.7804328803652,1592.128689102134,5141.527896503177,5180.930591948062,6147.270299925893,6385.049435683411,2824.57738687164,2994.4534365995514
196,5572.405884243018,5484.917771882765,1164.5354767883377,1567.593386593136,5010.000079734662,5052.042636292917,6217.351154413284,6464.123904382861,2866.392170809409,3041.2137642904745
197,5572.574595933488,5479.65664660031,1150.5819232327494,1546.7112320194487,4956.83692962081,5011.5648004026725,6372.365146515385,6614.985574833396,2965.517401425992,3156.2034118919264
198,5234.37247721099,5155.008919689554,995.8539739650943,1319.1820409100283,4891.967177605302,4955.803556801064,6585.418545699212,6827.269626268883,2797.8252516776643,3033.327083868294
199,5468.313158604964,5377.378394163403,1080.5672847400865,1440.9446825383059,4738.213018278508,4776.894857705318,6450.401463953127,6698.454177770508,3076.2984408386073,3277.1463091590817
200,5457.526791747224,5378.068169131805,1039.3677474704361,1386.6758225435049,4674.798220259089,4717.973004945145,6492.379155672525,6746.9527843059295,3133.2934185437575,3351.3769612047167
201,5265.757669744688,5191.984958610475,913.5985303140397,1200.5876151128423,4779.372727639271,4822.58860775079,6816.205932160055,7068.45102165368,3012.2748830113787,3262.2385247470243
202,5247.781349569058,5169.011961136487,879.6750896015108,1153.3925589324979,4737.867482664014,4782.299774924209,6818.182483845847,7062.617215836403,3035.753196456782,3298.904664921492
203,5240.550619968806,5156.7812072764245,852.0672506555975,1113.98182136192,4710.721883486342,4762.687292570057,6825.950905592194,7069.762683973738,3060.811841190299,3336.5565401822123
204,5430.390249974945,5370.912034884931,905.3272153943705,1226.0516893369204,4547.187015227156,4604.00789241599,6541.060353968705,6806.367280935042,3250.364272343411,3494.776246501251
205,5410.809320694056,5344.663138029101,901.5432406500678,1218.1671871300766,4523.705783321715,4562.5745874497425,6557.242212861927,6816.124081020466,3264.7955158110294,3518.026907353558
206,5371.139511988131,5300.197780728987,904.0570227537039,1201.8163686369826,4482.235511573682,4540.755850281874,6554.464541782866,6820.799683595843,3271.098415017519,3514.1849368302146
207,5130.023978360221,5066.961980046946,862.7009645597466,1105.1092013222335,4591.0980042195915,4629.200946761134,6900.962410338231,7137.800868833312,3130.284759709749,3418.337113936314
208,5071.599063410861,5008.998722992493,897.730481079999,1128.328327229961,4531.103729093376,4584.63458072739,6920.281440450627,7171.704726825995,3140.949118300737,3450.8789403453584
209,5002.8647727643,4930.318080930646,935.401030526327,1155.2351210643544,4456.139798722132,4512.567580508524,6944.776337332128,7187.514517050102,3159.0674882267267,3464.6847146148393
210,4959.863827335759,4909.626908023232,993.8631185258222,1197.8337860871059,4394.344515797855,4464.841014956044,7021.774747712572,7259.826154917773,3203.7501785282807,3502.741183617117
211,5103.334786636952,5032.074945578426,1096.2873959644082,1345.4560100361225,4150.910550463724,4224.436003227422,6729.841096052969,6987.4095570169675,3368.999037073107,3659.7429667909596
212,4756.820126583771,4683.6679821004545,1096.741245722982,1256.3408629999183,4147.726632828365,4214.590802777893,7046.145936404931,7278.305419359786,3252.911875611847,3572.880639262208
213,4916.529622931395,4842.677194200927,1210.1845384662201,1354.3146674599266,4226.141058591255,4288.904334385148,7423.009095668406,7657.0091360649585,3463.1348722841526,3791.049657026917
214,5023.771903300423,4950.084639751094,1284.6516058377963,1464.0940391755253,3917.955872616477,3972.4902797118657,7078.050812961715,7332.186871357471,3615.068507456008,3913.8856234198092
215,5013.243568624843,4943.791170797937,1345.415858653059,1502.4256419465603,3835.599229871886,3897.951610338089,7198.174180712705,7453.936713854049,3723.9345604888276,4035.8668476976145
216,4932.1876180981335,4866.919055025012,1375.1786846961872,1501.2738408128612,3692.5462186139803,3751.0496780463714,7185.400343858692,7429.298993370751,3776.567726114873,4082.8093838157265
217,4717.214130578392,4649.866273260791,1429.0081356112817,1465.2923992251954,3795.2522469923315,3866.8667042792035,7660.428544701676,7891.475180956726,3802.17866677857,4140.47849634286
218,4729.757873875639,4674.023190584122,1485.2940956545233,1505.318236720038,3726.9331395713093,3801.547918243027,7743.815649169954,7975.414506713499,3917.764843850019,4259.636000632856
219,5067.268873278372,5008.401065747646,1537.719949560319,1589.5946158716345,3554.906194499795,3626.182405646401,7548.572167249566,7802.952855095329,4168.076424962456,4490.218984597276
220,4870.902343870706,4817.782378757243,1618.5864772629066,1592.1525736724166,3683.961602729292,3757.2520523746334,8016.085357933816,8256.85571569255,4195.836168539011,4544.220237776396
221,4897.105359943018,4854.674170350784,1672.8405578286402,1615.4107733830251,3632.3533193943194,3697.5488829563574,8056.732514198502,8302.3488980625,4282.674023462286,4623.169742064227
222,4834.961098836011,4802.8543196287765,1690.097573303866,1614.769066911019,3528.582651303502,3595.3562664888523,7957.490300159558,8188.681388186913,4293.475476305495,4621.83105591784
223,4943.337743311888,4906.234628058384,1758.8303099879802,1662.9138061380247,3546.4188778404528,3626.0208373516184,8095.141862874577,8331.371855605996,4433.307720309691,4784.098209650869
224,5316.251021199101,5262.9440779564675,1750.9295825071158,1685.6893189882505,3419.941186679255,3483.4048762666453,7812.289158556176,8067.278513253451,4633.189322372472,4955.036143396579
225,5388.201005833195,5347.562749173643,1801.7954862789986,1715.7286620372752,3423.3233584051113,3485.9422387709383,7874.7081352585465,8146.008772050008,4728.546405305381,5046.740405761444
226,5504.753207338513,5449.884312422245,1875.4831746346513,1767.8625177851081,3464.2701972002574,3548.6955862931327,8022.197412079457,8279.061224067025,4871.125907583859,5182.613145927164
227,5191.572115992524,5158.159371342008,1977.9919493288783,1809.0902789362833,3541.8246008999054,3621.819674448151,8300.401931616358,8541.80202059541,4796.8567103703845,5147.970353938768
228,5306.319869386621,5271.930755208239,2054.446396201766,1875.02086674762,3588.5323765645912,3666.791654572379,8438.967271815518,8676.077841903096,4941.031174008453,5277.494753269963
229,5242.377713897766,5226.801900995017,2062.234080845873,1873.8462902382737,3519.1026842486103,3598.0513693026724,8285.071808502107,8513.143201545898,4916.606703890735,5246.844358339525
230,5657.54918221032,5644.4036855795775,2058.179911758147,1888.4794597567611,3453.1486258587406,3533.4308213338118,8067.011192248504,8314.556939344606,5145.76192263413,5444.42678009326
231,5640.472876552809,5637.159623282205,2094.063717797881,1907.5833615314516,3427.105657395318,3490.4365938731094,7987.098013641125,8220.39518356976,5161.8440441925995,5458.716721836943
232,5260.1852036951195,5260.496093228421,2175.9936025023444,1955.0223040965325,3466.4466527702634,3532.125935289435,8090.974363122245,8327.975563097856,5007.358405552484,5321.646777555443
233,5443.221004711138,5427.517426353816,2092.7734003834953,1888.428698522736,3298.3417718366068,3348.3522822316454,7556.352561246235,7791.908092544269,5024.683423335034,5291.754026584245
234,5347.445684625721,5343.104667585297,2087.6738842435448,1877.530631508926,3246.200456038414,3293.5258897109466,7332.52591692623,7559.853264257984,4950.023374662,5206.729987577027
235,5203.876866435913,5188.586158499607,2059.630734334069,1838.4128542010305,3175.740541606016,3238.163918320709,7018.948128201684,7245.338338448909,4818.098891095873,5072.934622235199
236,5042.331785120985,5036.683315955498,2020.5825101136452,1802.548123968323,3106.618946233989,3155.691496126145,6687.743965854693,6906.57278164626,4667.50252969373,4893.365189176017
237,4642.652164329339,4644.6858206607,2055.2008279196466,1831.3031363069317,3106.6424177584677,3150.6108761898467,6583.232771194794,6780.698243996143,4422.640882764719,4657.3202485897655
238,4402.364004706932,4398.2133173953125,1980.2456964688095,1757.8684491673591,2974.8231002742114,3014.6601378419696,6108.011544390654,6292.458284594748,4181.045561410523,4389.932960884029
239,4251.866389270024,4245.498450794586,1932.7168329298092,1715.3985352449515,2904.928313530251,2929.6169374678952,5769.687733872231,5947.051607296478,4019.807432467593,4215.986859484576
240,4027.0736692434893,4020.868290058904,1733.159396324344,1539.7520343990423,2615.668801624526,2634.344330251737,4934.091947570029,5110.8813721011165,3711.608070958625,3884.0567998991764
241,3713.355217887502,3708.872910575831,1657.7117262311192,1476.2451266665664,2451.3322742278747,2461.7723267459396,4470.542146121273,4621.665901454684,3431.537436679695,3591.2901958543293


==> data/reconstructions/phase.csv <==
subcarrier,conf0_pred,conf0_true,conf1_pred,conf1_true,conf2_pred,conf2_true,conf3_pred,conf3_true,conf4_pred,conf4_true
0,-112.68926647752639,-112.42315682120373,91.92859412879572,96.21116341558265,-173.32841403673822,-174.37051228926086,30.337995069635053,27.087696302194903,-2.966094672130621,2.758687201951027
1,-116.42786246674827,-116.1497775195269,84.69128347807558,89.47115774049321,-175.29115042677032,-176.32921857330118,22.638767302909876,19.470681247572728,-13.200920267311709,-7.853176706999962
2,-126.37530037977278,-126.32116133492525,74.40026900983288,79.37337578500706,177.0402491936642,176.02437463128075,14.631844617938247,11.68913767296016,-17.32483742258548,-11.925028413786455
3,-130.3251252840495,-130.07702729717923,67.80358187831864,72.93914823562244,173.55767796394818,172.62059533525638,8.479908753213392,5.506284558567262,-24.23734724004048,-19.16676961858802
4,-134.50473661238144,-134.20621307839406,61.586474623611245,66.89392548900335,169.56662361493358,168.6923797661584,2.7709806440424,-0.06952920915529773,-30.14449422685918,-25.414144528495218
5,-133.34289992912355,-133.21157382507292,59.12847249040302,64.6317116822814,170.07269386060563,169.01104283859107,-1.426989821546962,-4.729326014581828,-39.090303763985176,-34.488788386762174
6,-138.14484972535072,-137.94736691535178,53.15757897559167,58.809743367903316,165.3527490193684,164.1662259492389,-7.128987964652886,-10.415200677706489,-44.63091079132706,-40.118401588275916
7,-143.27038778891188,-143.00257367120778,46.92735084148851,52.50724645411622,160.076951087236,159.0325869547118,-12.97462230112385,-16.324816670130616,-50.16218906584664,-45.713773919454034
8,-148.2340404147431,-148.01978368646743,40.857086422581745,46.43343809752667,154.9756588476627,153.98680930452022,-18.7121123408269,-21.953187754035163,-55.62799619332843,-51.379221610523246
9,-157.76772944681738,-157.43070815539716,31.582994883963007,37.247234505137904,146.27790062325764,145.34832265853518,-25.311731066670106,-28.218376492757997,-58.03064011114104,-53.74476346680301
10,-157.10969973698803,-156.8118002255636,29.366804763076143,35.118339748069175,145.36507342183847,144.34844803152325,-29.11652880075999,-32.22112243762543,-65.29087907958936,-61.318097224300956
11,-162.0503461401553,-161.7296949456523,22.618851754032335,28.38156934604737,140.0189396468329,139.0219529127749,-35.10692528147295,-38.200415433185604,-70.93719216095558,-66.93867501882258
12,-170.97267110509102,-170.68777102414828,12.836662688925745,18.610136704839572,131.9912762037831,131.07789186244997,-41.839097267651084,-44.631933295284774,-74.05625792147099,-70.077972495876
13,-175.40747348070505,-174.99605600627885,5.983599899111612,11.90137819172494,127.47486196459346,126.56879035444062,-47.74469905108982,-50.44899751297166,-80.067021796339,-76.21883137175112
14,-179.90791448037214,-179.59626904419372,-1.1497235519332492,4.994129606908771,123.14903184470414,122.15796355778619,-53.89918948788279,-56.513808172768194,-86.49620348282761,-82.68321577850031
15,-179.295686697773,-179.08650706427255,-4.02754340665182,2.3266552513154566,123.13554966708509,122.1264123441963,-58.15672939780872,-61.08745231696813,-94.08837047123015,-90.59820225492203
16,176.5471548024223,176.82228118274006,-10.035431775174786,-3.476689663167506,119.93726320933193,118.8429729639212,-63.565887652876505,-66.41473307311112,-99.98330964562565,-96.4667019144645
17,171.3687333342791,171.65078951697382,-16.370543336506437,-9.678978194247449,115.85033074024744,114.7178100467765,-69.74165006750385,-72.58370090092357,-106.82108803724586,-103.19589712710632
18,161.67067879490142,161.91954236062963,-25.823503194904937,-18.791142488348406,108.34863610120553,107.46429845941516,-76.93966233957714,-79.5459238260244,-112.10847471712958,-108.38377170187172
19,156.94473558715703,157.21574543158977,-30.461580113364843,-23.33334794639193,104.64378677431199,103.65749484288715,-81.99944009089963,-84.60968644700003,-117.97064737293144,-114.34678177417307
20,151.10444469095415,151.27505604316474,-35.63297631978318,-28.018776775968803,99.75349188500554,98.88717744182406,-87.85567079866931,-90.39413266215982,-124.51627408949471,-120.66868987844977
21,145.26942462707444,145.4749348910399,-40.44866720594271,-32.8154710265123,94.56799886895725,93.7466553050456,-93.58110134072518,-96.11241971470146,-130.82811545758767,-127.00066703674457
22,144.41338495535098,144.63120587182328,-40.6140223182631,-32.7565354162252,92.82863998517577,91.91979026542776,-97.36358528838804,-100.21325976315426,-137.51882533103284,-133.7966767639621
23,134.80281954393206,134.94395727540476,-48.49263931754758,-40.51710199396304,84.79565841972916,83.98722430944576,-103.62149462671216,-106.18035783773173,-141.76118757383057,-137.83774760887928
24,129.04727523993384,129.3005995429696,-53.38846340690158,-45.327048949291694,79.14341925267789,78.34116460067789,-109.3073216777797,-111.73509599276127,-147.79323043765854,-143.7914114379282
25,128.86937168289785,129.07185703300084,-53.878840159284856,-46.15183139356036,77.48102135696494,76.61316966693093,-112.624151626523,-115.47029567818929,-153.49446319456337,-149.6801120637541
26,123.96569324113608,124.13546289430448,-58.83332551116168,-50.913418670379244,72.62949595703526,71.68132390315563,-117.77449581669121,-120.5470192329276,-158.8560361225335,-155.08354957273562
27,118.9360206828136,119.02479679897598,-63.81936318457788,-55.65031081550382,67.62069905835814,66.65266313529702,-122.99305863672383,-125.64804191987258,-164.29792010567022,-160.55283487203369
28,108.83967449483372,108.87943521477423,-72.97940599728224,-64.70326540416471,59.471988693967795,58.782171978669304,-130.0690123143091,-132.50832035717727,-169.75215316309541,-165.6300247490464
29,104.43775502983935,104.57085639471731,-77.66663368979653,-69.14112589373069,55.25939989578392,54.51155905554197,-134.8364468391927,-137.2276939738239,-174.94141272989108,-170.83785136237128
30,104.34482449259666,104.45119381632347,-78.85973048329483,-70.36784647733738,53.73711165708418,52.92720738615958,-138.39354612007196,-141.06968066142534,179.08110438601054,-176.8758982144
31,94.54406525197847,94.5374544641515,-87.46629571655662,-78.97807805640905,46.16577912999837,45.542683634603144,-144.9786535747902,-147.3522963013517,173.71241700384945,178.04757605794967
32,89.53184040234731,89.58810564629555,-92.50022526953758,-83.58300683862176,41.61300083293844,40.86547505965337,-150.05998712556334,-152.46478791227335,168.00171507410076,172.53180408490655
33,84.09568508519321,84.08063563443325,-97.65395211909512,-88.48543846549622,36.70355461316631,36.09893318115291,-155.35503377003792,-157.6990824905179,162.06177716468824,166.75134674635214
34,78.83282845100842,78.85369786052131,-102.39259641213752,-93.08248170344186,32.03866237025456,31.27705891834212,-160.30518232953668,-162.8380148681934,156.39512997716682,161.0931062778401
35,78.12990712174305,78.02227556172637,-103.95207032290264,-94.505317938383,29.96271683645087,29.26058371815205,-164.15673894586908,-166.9280904601202,150.3064205646176,154.74124896840948
36,72.98313888513994,72.94803207065758,-108.08006277388661,-98.7717229506149,25.219036072171207,24.539225508941662,-168.7703396271637,-171.60239731579014,145.0988700260744,149.56840865075992
37,67.68724953343505,67.7199133397998,-112.39749536468105,-102.72240780762641,20.138457831241848,19.440857580726572,-173.50500996888184,-176.2633222774334,140.0442510429645,144.50172403367898
38,57.347249590065154,57.362301243512725,-120.23198301970001,-110.50488939142994,11.880010277354064,11.259757880662992,-179.74224848893613,177.7086646686363,135.34443769740327,140.46181409124833
39,52.036984138028615,51.96874481853171,-124.91522656442764,-115.24794853636537,6.608990495184414,6.027390039685686,175.3303804667424,172.78663479125646,130.42764327178364,135.30757576580118
40,47.059725120702026,46.967686479885934,-129.41336547385072,-119.74525801880507,1.6813110073625788,1.0631659157371487,170.70669915022333,168.27358551842744,125.90882591410757,130.9297208886757
41,46.67633578515364,46.47863364170277,-131.36700196837188,-121.47394751458992,-0.7993585419518683,-1.5133312203478293,166.8302468952564,164.04473791388008,120.32686987917715,125.04189766407717
42,41.71619834325165,41.506139590682224,-136.17679973978306,-126.43211393036813,-5.7455004340170985,-6.458213683798403,162.01157838276404,159.22840902401353,115.65234096137802,120.3434760474982
43,32.20011293670576,32.05614262505184,-143.74815374364795,-133.74272811553692,-12.940625233001695,-13.561925770525908,156.1879686067453,153.62233712018335,111.66025626154389,116.73990789734037
44,32.06018064079737,31.87217163677286,-145.55600143491125,-135.7975503385441,-15.253883341270948,-16.003073140544814,152.4249009971404,149.6519696080131,106.262658425716,111.19478988330835
45,27.138873049800203,26.81656850351995,-149.96677163763275,-139.95557466828043,-19.94463019797878,-20.7809637437747,147.67937818062668,144.81198710362855,101.54644937012924,106.37855401440356
46,21.892038038262545,21.553223249785113,-154.67010021728407,-144.84079083311184,-25.024732870660234,-25.88355035624194,142.54250131340737,139.62037671297514,96.3956164935496,101.5207013632935
47,16.585463462483332,16.169228727051035,-159.24312079228642,-149.19757650183246,-30.142596824542778,-31.091590200369577,137.43140293358346,134.37673426715162,91.2904604546412,96.11268135882689
48,6.484898534423404,6.065328462471696,-165.33857976514318,-154.75131477407405,-37.52817486916704,-38.21017476808052,131.4706508325203,128.7082758393276,86.74607580868093,92.07369589608905
49,0.5860752698028354,0.13818032339778422,-169.39424217874742,-158.4081178873785,-43.271729415793416,-43.88528042893768,126.0453547430566,123.37206091769139,81.15669184726337,86.72336133822253
50,-4.181075417089083,-4.693609158445676,-172.19983000005547,-161.7606915081984,-47.97570927583469,-48.69879632499562,121.80669596968598,119.15951517632352,76.96897722277498,82.55754362796529
51,-4.625265153504213,-5.186607716739215,-174.23160785803387,-164.2263334218258,-51.13511743264212,-52.0452445264936,117.79421137163433,114.81511277350356,71.62134697853367,76.62778929572765
52,-9.755924266619486,-10.382826358864277,-178.0397140740002,-168.47774666833425,-56.40992194438326,-57.30775956349054,113.09048308755288,109.98415074245102,67.03005165241173,72.14034671250552
53,-14.782702629374352,-15.408268186096171,178.20678029326373,-172.751319181521,-61.71204451977605,-62.49992193167814,108.40993304585831,105.32953205878172,62.58927849242448,67.7903869670585
54,-25.80451232001698,-26.45335670399694,172.66563695640605,-178.20129496521636,-70.0164686307736,-70.75030527721384,102.40243373699991,99.74633929672308,58.33953653294326,63.96385559941725
55,-31.292252688842847,-31.918538581938574,167.98889816703775,176.91147316554918,-75.70261629199659,-76.4609778835229,97.38243792065883,94.61678980466931,53.72575602105376,59.37912469049106
56,-36.130221549527896,-36.868154881494604,163.66469997774655,172.44222356779866,-80.84840624039022,-81.60288061428803,92.78793987443571,90.14926855403796,49.57905071491222,55.50606520469328
57,-35.41611331980613,-36.14533113215945,159.53736576726786,167.9705608547914,-83.53946905998373,-84.42615875376055,88.6499513264072,85.74320624527893,44.30227313488898,49.61727327763482
58,-47.19516992861021,-47.86404155897213,152.5673317765005,161.23905169576972,-92.3930934646279,-93.07137594006913,81.92043198948757,79.31550004403174,39.5215919315215,45.38158105990895
59,-50.90395536949378,-51.613040419462116,148.5028911121854,157.22419169379893,-96.42290064107374,-97.2619199428272,78.02509024594912,75.37342217154871,36.033780935192354,41.914809394290685
60,-49.87767929090607,-50.560655947946955,144.72798242096803,153.0117278745496,-98.72612939038771,-99.74162173671691,73.79592134702649,70.91106682214594,30.221449024454365,35.833811380072454
61,-54.81261200613584,-55.45577116186888,139.9313229329312,148.37335481888084,-103.82878246935869,-104.77600168304123,68.78740842548463,65.88384530751073,25.350265797070524,30.969483339764523
62,-59.62327651136262,-60.2302169334625,135.35849805534025,143.89186345724497,-108.73039826224547,-109.74784453539054,64.02991254188967,61.11565485356521,20.7602926787546,26.371921976869515
63,-70.70451830554047,-71.35635757585085,128.92236569840767,137.2335171486657,-116.79604928742874,-117.68769507488176,57.86338867107213,55.266353263742616,16.441953447515672,22.593910503172065
64,-75.6566504671753,-76.24028205328729,124.44160674642863,133.01340595310472,-121.91397722382317,-122.68539144051606,52.97855211342946,50.422237965121454,11.63155795526928,17.583256820761367
65,-80.6703050365755,-81.21037260297692,120.10563601324458,128.31194624742767,-127.03304500509819,-127.81105671290483,48.167332743773315,45.546851518096446,6.887787947423612,12.995623167878595
66,-79.62557518683407,-80.22238629025203,117.47594568809623,125.45088027456035,-129.62101333304722,-130.63064644124594,44.4321539281715,41.512212689414305,1.4622795460783755,7.171184957265447
67,-84.80586806851476,-85.20110261547678,112.9383072519486,120.66265620731471,-135.13176702432722,-136.04943681848056,39.67385345060315,36.70002747029889,-2.995976433610734,2.7344866324563037
68,-89.62469473688036,-90.09201604804,108.42884573238496,116.05597222570229,-140.4623048355918,-141.44036814618366,35.12836292832624,32.20576699874281,-7.188222480388966,-1.301923566148946
69,-100.63921807709654,-101.03869512052101,102.02735349160834,109.75537577715697,-148.43094338364648,-149.25264963583294,29.405100908296728,26.743766348037454,-10.46293961597182,-4.49544300974752
70,-105.26564669058168,-105.67184779268537,96.93233716261607,104.11604438366884,-153.70380956497704,-154.5033906559276,24.86702378545032,22.22009502754363,-14.351064559084229,-8.436112605668216
71,-109.66289396277244,-109.8882226192565,91.51579843042532,98.61974195682896,-158.82488786668284,-159.7069192736153,20.306086263410634,17.65793150105985,-18.27561985127292,-12.556660996897396
72,-114.22966250252854,-114.6207170516136,85.69411777668203,92.78686905643049,-164.16880269741222,-164.89899092037828,15.431082329205784,12.81415998374761,-22.600993553802457,-16.919168218264037
73,-111.71331840913398,-112.03802429660294,80.81119595243673,87.83957936166448,-166.72267261474715,-167.855346391766,11.854341355376345,8.933629220526248,-27.497423367520664,-22.070985694148764
74,-122.75575057252672,-123.08219555319874,73.9169912955764,81.04146038861724,-174.248242573362,-175.01557937925452,6.053167961482061,3.4727467386770154,-30.89002925260766,-25.47102744329871
75,-126.39108407325658,-126.60482744951247,68.16759142605585,75.23017356893791,-178.75748142246928,-179.55577441676357,1.6668259607379527,-0.8614429850241807,-34.75274106833764,-29.496269503849486
76,-123.05873945596205,-123.21562543962202,62.720659607906185,69.86652832415282,179.4445213360469,178.4387060152929,-1.8142205121552986,-4.560141465375487,-39.607672475543126,-34.63548031614597
77,-126.68885373577479,-126.93442414987733,55.97355146745534,63.14760680527361,174.88403111333113,173.84596300342693,-6.698802298181926,-9.388707019309894,-43.94562242427553,-39.05069332621981
78,-130.72122314043713,-130.9600053980822,48.777921220800295,55.923555030983785,170.3020318323873,169.31781758673057,-11.939377962338305,-14.601110987598412,-48.6705142128144,-43.85625748139091
79,-140.94056730473696,-141.10054626341113,41.8094377561525,49.3166673617593,163.4801636991439,162.8195680723478,-17.365556062685783,-19.68262964526265,-51.61246791193403,-46.72883975180623
80,-145.0561702284231,-145.15409743737078,33.98874547734951,41.683401514997605,159.07371148810233,158.41026055902663,-23.013939884130323,-25.283586677376686,-56.98114179961078,-52.28329871478305
81,-147.9099678093567,-148.00887067337533,27.326132473336497,35.20604009613055,156.02586743068602,155.09446051922265,-27.688368364834123,-29.96473650866291,-61.495150470030005,-56.90246188983709
82,-143.77220600470844,-143.73650849459446,20.920363380384433,29.036115024769657,157.61890537240728,156.3147843782141,-31.642657849631306,-34.15242439005549,-67.4474013591073,-63.10087563547254
83,-147.54453655397046,-147.50844278471627,13.886956555707265,22.392781474104186,154.8812671916049,153.59297805808444,-37.04314216576731,-39.47418698712419,-73.12665976680907,-68.99737371304373
84,-152.0493352380382,-152.0397945879616,6.8139091000075975,15.642958361970056,151.7457649000042,150.30229847423468,-42.84738863278301,-45.296063974910474,-79.39965522993522,-75.40634048543916
85,-157.06949584702988,-157.07866301831467,0.06628266285474674,9.227860987115687,148.24717071848525,146.98264891754744,-48.73977146643755,-51.202482746897246,-86.00189294538686,-81.91612323938409
86,-168.76984306207652,-168.71656832725952,-5.954475291438051,3.8691052201874325,139.3875245229685,138.3215594587259,-54.80941738214114,-56.96940333293733,-91.04679343452628,-86.81106969341512
87,-166.59421602201408,-166.6496720112004,-10.752116267875916,-0.6792341968033297,141.3488911480391,139.87817616577112,-58.88449186210115,-61.2476737686536,-97.63105105124686,-93.6366028094698
88,-171.8853945532341,-171.83740693038035,-16.020120471714186,-5.490844553823269,137.10009127426278,135.7183424269172,-64.06724234211413,-66.42742860533892,-103.52283018489656,-99.33308269627797
89,176.83641760039987,176.754987645259,-20.443645374998866,-9.756006159508118,127.52319856166075,126.28528994795995,-69.21592236476762,-71.39666632924626,-107.45541255302176,-103.0694210916462
90,171.9196048978792,171.80576299303448,-25.438163890912055,-14.267348278607889,123.08760593707379,121.9106232972797,-73.965194719834,-76.05779199764629,-112.53043918833716,-108.11538760152249
91,166.52192272136838,166.3372656825051,-31.053082168827476,-20.116258594224696,118.28712113879715,117.18465209550563,-79.1131715942322,-81.26345493413133,-117.98396708907909,-113.44519804659423
92,168.5958426811064,168.39514291049062,-36.7393702466336,-25.18604658335471,120.31365503274955,118.70345286035437,-82.94194953360721,-85.30686225533027,-123.8270037122815,-119.37062937760378
93,163.2880059049466,163.0889838751239,-42.84294248652927,-31.383475809348397,115.60825902014723,114.0176173041156,-88.14783921935428,-90.52392048177703,-129.14290173384228,-124.69012951091831
94,152.13665057136313,151.85951858169307,-48.06164695038376,-36.29364584018643,105.30314263484755,104.12285926745784,-93.53972331122553,-95.74516611046936,-132.61850541810057,-128.00197145882694
95,154.3462599030103,154.05811773635932,-53.913818301657116,-41.664960800595956,107.95045325798145,106.34275085227547,-97.26369396288744,-99.7729166109687,-138.44177365828105,-134.06734843611088
96,149.4346043161849,149.04739063106905,-59.87025091785391,-47.262410159975154,103.60667162916984,101.84908001917879,-102.30528229870056,-104.88266473292936,-143.52538011415393,-139.2204972587086
97,144.92079876255337,144.5880823466914,-65.11628553261401,-52.3485915890406,99.60122197864517,97.95319213289996,-106.78042278634041,-109.40507866093093,-148.02885387601137,-143.70128735765843
98,139.30460976057182,138.95813039608376,-71.68838866038693,-58.46117259729568,94.41189134977449,92.5950629817854,-112.53931836355234,-115.17091329145484,-153.75358229242906,-149.46991148889347
99,129.04365468395508,128.49593219796841,-76.82886705518995,-63.89727015731838,84.12452221194752,82.60715749964268,-117.5656574013483,-119.95705829197274,-156.3365926772763,-152.1526120256595
100,124.23915719142958,123.87532823304576,-83.22905331693319,-69.73047836968999,79.60781931798374,78.05821869957384,-122.82453123798301,-125.27171723743479,-161.46445247654268,-157.1997909772396
101,120.22042723758442,119.85528318361892,-89.44039962573568,-75.84826766175318,75.86664931798435,74.3536526220995,-127.53248004942192,-129.9382716848892,-165.97097463849198,-161.7840829427551
102,121.04297325490776,120.72492690886152,-96.48043439810269,-82.177669964945,77.90849212162534,76.0592872007256,-132.40474705011215,-135.16831598231107,-173.27852205473405,-169.40226182731595
103,115.59044625034659,115.38160316675727,-103.99533592336331,-88.76457266436866,73.01822569708281,71.25030770487963,-138.48062729950686,-141.1855468652988,-179.41132322267185,-175.5221072589609
104,110.81729241797535,110.51511718844465,-110.53144602205285,-94.71890299039127,68.82107027451873,66.88774916138688,-143.78727094438025,-146.58123845957178,175.09380086014085,178.85526663103198
105,100.87602970749982,100.35521535439298,-116.62125883471279,-100.68055940164102,58.55072694710853,56.8903480552376,-149.4782109043219,-151.93475582361492,171.47452386621046,175.2299953808216
106,95.60461848063385,95.0176902128343,-122.49092791307805,-105.65307743823313,53.70733400525252,52.06943247122996,-154.9982220407553,-157.48491305655577,165.5429930761628,169.30650800289172
107,94.99534417414985,94.63848269060644,-127.19452118186334,-108.99559211028883,54.12985124272816,52.18606643673808,-160.07286012690423,-162.77493904407814,157.6703945052455,161.3594421304802
108,85.35681404511551,84.90025073843407,-131.50708675761445,-113.24261662691656,43.90578590502101,42.25448783376833,-165.24022174709575,-167.6544316314553,154.43495217637525,158.178174069436
109,80.11651336897197,79.60556227497888,-135.39903946198282,-117.19899121323064,38.730569522413255,36.89891212910043,-170.26352239035236,-172.7072577445589,149.02131271075842,152.88275737738596
110,74.79000581574566,74.26658129507764,-139.57061084118308,-121.14225100611844,33.38927680015652,31.750196524549256,-175.3097825122214,-177.75852520527707,143.7580888704638,147.64613786915035
111,68.87317424108609,68.49774419470924,-144.8081849569755,-126.58777561384797,27.45473246193405,25.71815619727973,178.94492792381635,176.49754700216906,137.85778429439588,141.79247149417017
112,68.44277101688252,68.07121808061324,-149.0504283446759,-129.79066048127552,27.515168344730565,25.759558788422424,174.20187430363617,171.53483577590532,130.62717842858797,134.41153839438368
113,64.47500496199663,64.15431380447608,-153.95925393555822,-135.34163051013857,23.498699663938176,21.67957258060331,170.08465328501688,167.38700944699485,126.66097332637258,130.50862931717396
114,60.0720372514535,59.79726471693012,-160.19962871306336,-141.8471857179153,19.17262751660991,17.42169134721381,165.35690596958358,162.70195268406846,122.12429523227883,125.77693452134034
115,50.99508862193583,50.74988313920181,-169.12079952387435,-152.33716893827798,9.555576072677846,7.99502561965184,159.55866751070414,157.1953732355073,119.12406950945622,122.89423772062958
116,46.44164973444231,46.205858949796585,-177.1231513832232,-159.9567517586501,5.2558156720806934,3.7715213395935505,154.18336759642997,151.8302481178728,113.97304399255857,117.5868830256207
117,42.06665041849883,41.77840974965295,175.11516047666416,-167.83908570649731,1.227999514104697,-0.26109015430115623,149.0013676953228,146.6061282323655,108.94210715601217,112.67582273184843
118,37.33166756192319,37.061156837352264,166.7811070701169,-176.25520853660646,-3.0576096579971166,-4.559501034141287,143.45526724578522,141.06105495552654,103.47343296561782,107.06176226581954
119,36.93068940177705,36.69902328318885,161.04892426144076,179.6922504145679,-2.3213382244747702,-3.9212025295870183,138.7772674763067,136.1519296379786,96.46596030364464,99.9593779891044
120,32.119701312595424,31.867309654770263,153.0946069295874,171.45713104468484,-6.7585175592519615,-8.292200339696938,133.23403518218555,130.56517077839646,90.9988617163935,94.48421345319188
121,13.635446684910342,13.368569351908018,120.25987562173972,138.66371600335202,-23.496319018744156,-24.883298036329226,111.54715324004273,109.03586068215135,69.64816668245442,72.81522539170503
122,8.932236596930649,8.621291950051065,111.34470928135421,129.31399073135546,-27.613400102029697,-29.071854541644335,105.94804329165146,103.42441002281998,63.9787166449661,67.192173554778
123,0.6658411601117649,0.3499331353394114,100.29894366588526,115.30511392831367,-35.912065429150694,-37.21594999181831,99.8573359679078,97.68480716559837,59.49720829276417,62.69631395455679
124,-3.916133764138226,-4.239545408920949,90.88245513539634,104.67267799056037,-39.7954357935666,-41.05575087269296,94.38910573708898,92.16100322438763,53.70679532813277,56.84916642949336
125,-8.829652027934323,-9.195307208466293,81.23070149267274,93.84349897438302,-43.97729630887047,-45.230619463615206,88.80545076614192,86.60583662825266,47.66434360378592,50.80004488754779
126,-14.332493717400647,-14.6836359989553,70.83079140745791,82.15078236240545,-48.760673915841735,-50.19332008757589,82.80032742057926,80.59753034223638,41.11397755737021,44.23346308605183
127,-16.478051287077392,-16.843150740642077,61.73452446346304,73.51224790343534,-49.712733370793416,-51.21262639228245,77.1944054126615,74.68021026733706,33.432866603455174,36.503021399935136
128,-22.14755333881374,-22.49927067082235,51.347099410500384,61.228877688396054,-54.88863299702268,-56.411329959161506,71.32573996108002,68.82836483384324,26.97865535777924,30.02163084602499
129,-27.002156699820915,-27.39558335709376,41.772916533310536,48.96652730457195,-59.29767798265729,-60.85386436361333,66.42466678876322,63.99594733455938,21.395541472866935,24.46953335600258
130,-36.508506684300976,-36.94911226633624,30.944828713689,33.94046122801646,-68.77280596521034,-70.2705339680088,60.20868174033264,58.00647567862144,15.59070402513431,18.77763141573769
131,-41.49419281161201,-42.015925990800696,22.088630246886552,22.058311909885067,-73.46944855651446,-74.99999736859165,55.274761535401055,53.051998233964575,9.966599502335526,13.2430514602812
132,-46.97166309329786,-47.3664842744699,13.265351181894257,11.171776154636692,-78.65405247040282,-80.23185956719726,50.06718176238731,47.8268676250412,4.018981311322123,7.366257778170623
133,-52.54202347264506,-53.074204380758715,4.6731496592491775,-0.7775818900751195,-83.94440848502357,-85.47604567903011,44.681017563527114,42.43889322212515,-2.062976026128048,1.2765598331815275
134,-54.90522241898619,-55.315227772297945,-5.111933579041291,-13.86688818489132,-85.7724600061135,-87.52217223440587,39.1251969887971,36.718086210455084,-9.339790485931033,-6.247537674354012
135,-63.74808271494282,-64.19946089721311,-12.574373680478548,-22.78262596303421,-94.47502581588483,-96.03143076243126,33.69981262091293,31.57490905362362,-14.386593965666664,-10.953421253830854
136,-69.45490212993657,-69.98975484328315,-21.668801632730215,-34.362675863642956,-99.7717104719229,-101.35853343617897,28.05281691262583,25.921543005701206,-20.709592322846852,-17.200171399431834
137,-71.51701227949249,-72.02223836694841,-33.008400209448375,-49.10761641057914,-101.31150378442454,-102.92301817060726,22.777615410961207,20.377331010078276,-27.5887235515997,-24.266504709193033
138,-77.09597803455225,-77.61488727934545,-43.320969992942345,-61.515971800169865,-106.4878275062643,-108.04180667035745,17.343933215224173,14.995841970060896,-33.80072374083414,-30.436501751744736
139,-83.40802165693682,-83.94984613408482,-54.68917676516545,-75.20614060483847,-112.4290752490725,-114.08672047987687,11.302538209002433,8.935446108327744,-40.70461711367305,-37.34463881172752
140,-91.83380075158249,-92.52062535708045,-62.81236053939474,-81.94237609498326,-120.44682509557317,-122.02157768925554,6.547902553336068,4.52734809731283,-45.677385321303234,-41.959692414742484
141,-98.43998515358187,-99.05684713131886,-74.4996922407086,-95.29696383083866,-126.72969089078344,-128.26343335373312,0.7210221963808165,-1.3397796218964273,-52.69301329380774,-48.89886449470602
142,-104.31282929819012,-104.92165738855576,-85.77937517278468,-107.56709140169916,-132.380741915097,-133.89495473855163,-4.294269918679586,-6.391970386727386,-58.88919795401296,-54.947829265124184
143,-106.75328032707665,-107.39388824784163,-99.2052711004914,-122.74386004817502,-135.05574922067964,-136.6031703195755,-9.047190632046513,-11.42431836017003,-65.34968991934947,-61.58609790680448
144,-113.23828025330853,-113.88914287265912,-110.62354857230854,-134.33211001305372,-141.5368678678577,-143.14684437928162,-14.414202602041977,-16.75078095005674,-71.81817770233793,-67.88625216401378
145,-119.05037415561549,-119.70223664590699,-121.01036992059151,-144.80665182485347,-147.4259528359242,-149.03060526365164,-19.06071939099937,-21.450422222774847,-77.43600309664394,-73.33303961836293
146,-124.87089685697784,-125.5492450342247,-131.37154867335843,-155.02144485387532,-153.36780139839794,-154.9649207044427,-23.780532874097254,-26.248601679748102,-83.0455888372228,-78.92970929689214
147,-134.0060268704718,-134.65285087055761,-138.58463614797233,-161.28713546133096,-162.0080963379866,-163.54604520689153,-28.37663796372908,-30.62258412368733,-87.95751242382796,-83.31697276331201
148,-136.27829830561234,-136.93051173698566,-151.45151335580627,-174.10157791561517,-165.1334509522303,-166.74768063328926,-33.15292543229485,-35.509444853307684,-93.89362861223542,-89.57703393356037
149,-142.6440845449265,-143.29015971199027,-161.8117147702028,175.8631102409274,-171.70031845511167,-173.25641993628966,-38.53485663001943,-41.02894202938367,-99.92827348665399,-95.58006935424376
150,-151.16623605055108,-151.76355326396552,-168.00159833624645,170.0752383346834,-179.59086661684142,178.95034625177897,-42.521222961403176,-44.79103900557742,-104.07293243650862,-99.31210006148116
151,-156.2024710674135,-156.8486040521979,-176.90607723805834,161.25891192754688,175.1854058911736,173.65443472408364,-46.65561197644803,-48.84314238541723,-108.75720547944806,-103.87213865163191
152,-162.35359132120948,-163.04785247574745,173.37928414653618,152.09673753304332,168.863579866167,167.28775723728438,-51.945402370983345,-54.137953648211095,-114.61510970035505,-109.75119297257325
153,-163.9083015254949,-164.6500179471101,162.14951364428245,141.96067378237106,166.16295155847334,164.57027480864448,-56.367007509701516,-58.72033138466052,-120.16845339741435,-115.49922129115909
154,-169.67506674332475,-170.37299041426763,153.35861433158027,133.74393931766735,160.16225550701623,158.5692245931343,-61.478811395198996,-63.864967433440604,-125.75392577740872,-121.06202378185094
155,-178.94672883089567,-179.65204084559596,147.45139824798824,127.64787976024782,151.77505568433028,150.15929952744625,-66.53287428491855,-68.65746460045246,-130.790393161679,-125.53819378505526
156,179.52783635204204,178.76563451062057,137.2161773395094,118.78856643246004,149.0187549584023,147.35738628922013,-71.09413527192402,-73.50762285022282,-136.58907656139814,-131.65682166753194
157,173.28654775819254,172.5281050494099,128.49730954190474,110.55960932275674,142.6043583157509,140.85743002109305,-76.77835696648447,-79.27549490958334,-143.02025066218715,-137.9721471337798
158,167.82094152612495,167.07318926168537,120.5011585692454,103.23031697192904,136.99787802033723,135.32719339288317,-81.52587398290117,-84.03829068352682,-148.65899673481795,-143.6597895115944
159,162.50976481932832,161.7550079288749,112.41800298415583,96.011155355624,131.51877438597018,129.8328173050228,-86.00866506177418,-88.54984496116566,-154.1775286478758,-148.85777099758013
160,154.88257684903095,154.09964271044728,108.15561428809468,91.15970216478293,125.04591283196791,123.41517913645794,-89.10482563671302,-91.35930932663524,-157.59955390009853,-151.78360635797316
161,149.12232720841507,148.40823611379204,98.86286776194733,83.21833145382183,119.12351369622743,117.49522603349178,-93.64559421368766,-95.95647345057395,-163.38017839753138,-157.45437083269877
162,144.37678199225763,143.6504031603508,90.40687021528511,75.60024939353468,114.14725007746499,112.5762122120608,-97.10289521297193,-99.34326790258596,-167.88782629159593,-161.64716227321628
163,141.38036979299721,140.65929125759803,77.51679510069762,64.99572531410763,109.32167871782345,107.68724625939538,-102.11399944866719,-104.67296397955646,-174.92842769376608,-168.97999778873304
164,135.42799851384856,134.75600379659738,67.7576391444542,55.75413400405117,102.99459697656643,101.41207261829908,-106.73122873610012,-109.28911542254488,179.66887510902168,-173.9679202503902
165,130.71394056959855,130.04157771918847,59.001754292215075,47.95641576824598,97.86757086134236,96.27092052385707,-110.22223593612081,-112.7772306960108,175.55474394010284,-177.896940642804
166,121.97245973475768,121.29550662119892,51.70816735967718,40.684833032946656,90.5279787512526,89.11669721158502,-114.42424074783034,-116.71474154347928,172.32209401178488,179.90727407601895
167,116.57974178645857,115.87052959540334,42.1525385318674,32.06056688279792,84.7830134938778,83.34353959018893,-118.94135261840988,-121.24099711030635,167.9168517903745,175.7651195075919
168,116.1230449703663,115.5630333756118,32.71734067329421,23.957603718816724,82.02754395293289,80.48763696849974,-122.10366530957876,-124.80194847484525,163.8877171938177,171.6492845854227
169,107.48053326770594,106.86761184458797,25.0038983312373,16.646752121596766,75.0059419631148,73.64733391985679,-126.6914012368075,-129.25238768937425,161.38237852491184,169.84365652232643
170,103.32075338374679,102.73861391430844,16.9285543901627,9.26067392928555,70.47029646685998,69.05820595149191,-130.5859241953508,-133.20699729639685,158.48847637369448,167.22053566637064
171,98.46436225288397,97.86787312547145,8.066157534921611,1.3311078493488708,65.29473978079865,63.93821074024395,-135.28341382683558,-137.84078859408035,155.06812997835777,163.8196227101112
172,94.0267087395481,93.52053828594013,-0.4474339899410212,-6.039657846143565,60.58884784994129,59.24223637570444,-139.79719206068364,-142.4735698494365,151.9138980466194,160.66265420028063
173,93.37939978604797,92.82632732810512,-8.730165020511617,-13.655703280832503,57.55113860203145,56.108446149505575,-144.43765900307892,-147.4585578808583,147.0246371672685,155.30470995800678
174,88.64322162031549,88.21321695040417,-16.652458180915513,-20.834646714287995,52.62127009195738,51.17410651587454,-149.7904390447149,-152.82821886517198,143.1611431754974,151.2193181195496
175,84.30795094486481,83.90569415423595,-23.01146575072558,-26.82444891711777,48.30049807640453,46.994861369532096,-154.78419652335648,-157.82667876716465,139.58461437030985,147.493616274717
176,75.58006208102707,75.17751488149764,-29.497355067421616,-32.917529912699564,41.7847347585309,40.54031933953349,-160.50013662950084,-163.19908856899596,136.7179462262272,144.68843353675018
177,71.43316831280195,70.91085454397324,-32.32043711241088,-36.85835312766274,37.81023249750982,36.519829534449855,-165.55481308122327,-168.3021209587928,132.68606004695272,140.31701085604342
178,66.85589820833889,66.39416858675753,-32.08694928235187,-39.48094118790306,33.49766695263875,32.27848347440908,-170.99691446091438,-173.72131883897103,127.89477836628282,135.3028597566088
179,65.49893262599097,64.99631128414774,-31.947028388956014,-41.5635041396468,30.37158842717526,29.078531708378016,-177.09418228396245,179.81256010129664,120.69561882617131,127.75558302000712
180,60.52168885255371,60.050822224519905,-28.569513859834032,-41.87982836441364,25.844334043544663,24.51236926747216,177.45501468037276,174.44333507110792,115.35698710742356,122.19260123263211
181,55.43050136465329,55.03077578316781,-26.284976819248243,-41.821616838081866,21.17113936998932,19.752836806167807,172.24700121136016,169.10084135211287,109.793152626214,116.65588786270769
182,46.519867422206765,45.999357175290356,-21.879956989370886,-41.35492734729878,14.623296951720029,13.25997836963685,167.6867867618233,164.87685759342793,105.78694904157504,112.92287787108343
183,39.73184277789269,39.11981153671212,-27.56086240127797,-45.65201699235271,8.149102767552492,6.828093236689037,161.65050626336108,158.78606470135142,98.83860242335315,106.09402841007737
184,38.90485053802957,38.32660334088518,-37.28017088199521,-51.900433114300924,5.285615426740733,3.809195008277597,157.52506813920104,154.22622097485922,92.82969741294355,99.77964904164682
185,29.069894212912175,28.519247492548498,-42.3088671275159,-56.9298675158415,-2.3452201299528608,-3.7685887335950095,153.23071349260667,150.14855411268348,88.86643313290679,96.37541163005874
186,23.27713433532257,22.674760251520464,-52.33631243955282,-64.36129941369269,-8.216291477276059,-9.530015492527076,148.88483106157489,145.79934728002004,83.8831981704395,91.70791213623002
187,18.13451640480481,17.561047146802203,-61.80202845656937,-72.07351364942508,-13.507706664719393,-14.76363462407197,145.1973924118206,142.04831237760405,79.97559061991734,87.74026803616138
188,16.393623708226627,15.825073430910477,-73.00484377879519,-81.32735165239093,-17.926963588640273,-19.39978080369195,140.4714343881605,136.89451236541558,73.78178051375527,81.47706874006722
189,11.443033887679064,10.927568123634465,-82.45121989956932,-89.02658055860415,-23.333840058491866,-24.545208639185734,136.69079861925093,133.1374799940613,70.19653185056822,78.1029137162126
190,6.337125684384091,5.837622502910013,-92.5291423240894,-97.52892954369032,-28.936576972135043,-30.479607836994248,132.64173096916636,129.04540765043993,66.85248239542089,74.73896923127947
191,-2.761215261414344,-3.282356332209988,-103.7143697616379,-106.68423412454507,-35.912192368102474,-37.165764569926765,128.8217685034883,125.67952888111292,66.24896634163103,74.31073267715857
192,-8.059672979795833,-8.538043744560735,-115.0424968145387,-116.34198933878697,-41.773153924570465,-43.12197733911471,124.12149512337534,120.95781303249164,63.02086947280597,71.51433094581276
193,-11.959537376013849,-12.604965628524633,-125.15469008615311,-124.95726455845157,-46.279377377873296,-47.471719306364164,120.40314489851451,117.30116199694575,61.19767315537302,69.37766079107922
194,-12.056935809145845,-12.426608858364775,-133.32104991272314,-132.50402001318898,-49.9461444401827,-51.20941814713349,115.518575328043,111.97823708099165,55.28145918957641,62.99516191548007
195,-16.313233670322614,-16.61811519593829,-143.735687132188,-141.39451379080407,-54.834723956540685,-56.15077465256525,110.85997101578695,107.36175276695724,52.418212465520185,59.80005022491506
196,-20.456462309123246,-20.944114233899526,-154.18275634792934,-150.6405515074828,-59.59044853556183,-60.848487962067935,105.92448435842961,102.32142050976537,49.05633991669903,56.23369370188746
197,-24.400092298764303,-24.6635558857348,-164.42233071766796,-159.58308282982694,-63.941714256599774,-65.35049520652531,100.903620651537,97.41765467449225,45.450027501999955,52.649965331003074
198,-32.527527750287824,-32.74020863652471,-179.45597710940888,-171.04496446977168,-69.41764934354528,-70.66103107579082,96.3916826614589,93.3315197985528,44.88068648636922,51.70965468787159
199,-31.69486113209962,-31.885444949582528,176.65912749987424,-175.79768855065245,-71.67823067406133,-73.04323674673232,91.23773098577266,87.83017022905007,37.85719428919789,44.32758214811421
200,-35.82043767146694,-36.05405587931036,167.46972522508477,176.6737830909455,-75.78102878025578,-77.03027049632858,85.96688196736916,82.51854272812035,33.27754826922128,39.75666248999647
201,-44.320798333815326,-44.49251143425269,152.27383826217556,165.12777408604936,-81.30381943865248,-82.49570429481508,81.32658811519387,78.22853482391722,31.832293349463015,38.09756845544397
202,-48.68728388251306,-48.727787593108204,144.1524262168609,158.1644248337167,-85.48161315942616,-86.64734315329841,76.30148989453392,73.23759369877402,27.163869341512825,33.34238561506511
203,-53.60422911028238,-53.80156555631312,136.26986792407087,151.35567702319932,-90.2751860667286,-91.3859548861542,70.79971912832242,67.69434341984578,21.99971184127767,28.06132066828761
204,-53.01880875186387,-53.38148923383013,138.82873167124612,151.2737112669272,-92.35228663172849,-93.58785765503244,66.1563333911311,62.74679966869804,15.040035242564361,21.06416069895937
205,-57.348941220627665,-57.66627606302303,133.11200420067448,146.0597671816939,-96.69933661502462,-97.76721214503408,61.61382669654268,58.05385010078594,10.908963824958818,16.606656587045812
206,-62.476628353702786,-62.51688758584975,126.77958144529867,140.03759150036436,-101.97298667127087,-103.1514457449115,56.245955286103595,52.70670761809179,5.979421605773826,11.77892721440832
207,-71.73397906876562,-72.19561230677053,111.79387937381257,127.70577301232358,-108.77181451368551,-109.7906836805849,51.71294712598531,48.58943498193198,4.925216562020916,10.559837962589437
208,-75.40145733851908,-75.69614176064957,106.58845738218372,122.27244734137533,-112.80163822904376,-113.81952326147302,47.904643944865455,44.703242796279454,1.7821817006234,7.046409400421975
209,-80.00713367994508,-80.36774443866892,99.70579302182779,114.95399585324542,-117.78779654046669,-118.91973477180545,43.03323605367254,39.8226717179754,-2.2677009178843672,2.7354180412929545
210,-84.87302525597948,-85.23476648876054,92.07654174468254,107.2247493941894,-123.13375862792803,-124.05863025885051,37.79980010360881,34.623265317302014,-6.620068714504772,-1.8129887100349116
211,-84.34485863464447,-84.59470346538508,92.92482416170763,106.14323024074375,-125.82568740285282,-127.07065976536411,32.96143032879596,29.346590713664668,-13.717196734195428,-8.885386899393255
212,-92.28103935752125,-92.53277333746706,77.50905680883407,92.27232646561252,-131.59997454277723,-132.65131099888686,29.093396319496595,25.89646661480491,-13.264400240994844,-9.045011190312286
213,-97.32042308117548,-97.48259201667494,68.14507449922058,82.6528096601908,-137.14508937761678,-138.26843300957583,22.99546287651608,19.748692639847246,-18.48019344688773,-14.443279012670516
214,-95.4782379060432,-95.67346008120816,68.02034542330746,81.34073129551966,-138.31536068525386,-139.37990501105872,18.924999479351644,15.315690399986414,-24.536021585740254,-20.40327314759029
215,-98.95458583614281,-99.08260799632616,59.418088687496464,72.59786573000672,-142.08431699758285,-143.25101805180788,13.995574062213828,10.376008653633095,-28.4560290726651,-24.522900024715895
216,-102.91466200823054,-102.996130826861,50.048755088457135,63.77358064912776,-146.15171633487074,-147.48255383068337,8.340737719021519,4.777328615418864,-33.21288032196127,-29.528104842679635
217,-111.09156820855513,-111.23912873657366,34.419169840348616,47.85617268850113,-152.00592696861332,-153.0326275396068,3.104776474285467,0.0345194065323208,-34.878833523487685,-31.569174508919573
218,-114.6479244645795,-114.78660781826603,25.966778681982913,38.99659058259934,-155.58436133935209,-156.59683051891142,-2.3606286283104048,-5.390908151404398,-39.838772095978754,-36.710336014351924
219,-113.60410171395328,-113.63959972265853,23.906324996313927,37.34029934366442,-156.06830414938835,-157.37368659242824,-7.592448430358291,-10.966891049658136,-47.28719262489479,-43.947619684918294
220,-121.51933389947698,-121.59655327629565,9.573223480803858,22.26795223711573,-161.79214701653584,-163.1090819597368,-12.77641016463495,-15.840287173603937,-49.552332024756495,-46.70781935948462
221,-125.85064609920356,-125.912755080288,0.871436052508599,12.946271089523002,-165.63326407046506,-166.99396217803468,-18.796062156073337,-21.804772385332907,-55.338516845756104,-52.514562349926884
222,-129.54053055510036,-129.8553076570447,-7.038337484651919,4.721419188383916,-168.7518516855872,-170.09942464989882,-24.09842608776549,-27.086891986652997,-60.32222937445243,-57.56451276173558
223,-133.06367474077925,-133.10459418494224,-14.796820718882055,-3.3927938082851434,-171.51310458501231,-172.93481900684029,-29.2166839337704,-32.20301719766917,-65.23373592768257,-62.77255669782822
224,-133.28687913343302,-133.4028631809913,-17.36763398310877,-5.235920416348788,-171.7877198151101,-173.55032854076464,-34.85609972030464,-38.16696811900446,-72.99873247754216,-70.1380283979337
225,-137.337671601279,-137.14405978551557,-25.026247600135807,-13.363305570409281,-174.7798241141281,-176.49998081369782,-40.145992783488964,-43.413560956747936,-78.06710849380725,-75.60452180396537
226,-141.2033033662453,-141.270050456844,-32.541843319300646,-21.206161873505156,-177.6535503786942,-179.14061122214594,-45.28641066370278,-48.529770444320214,-82.90415516653512,-80.451985575226
227,-149.56587685877943,-149.85326882324435,-45.81645414091428,-36.19450125428644,175.60066632638225,173.9918427882112,-51.31104114961204,-54.18013306597327,-86.67102505358767,-84.53657457618121
228,-153.755466572356,-153.92086548298877,-53.35285175386545,-44.28181879148168,172.2854489565501,170.97667979215393,-56.88285964683979,-59.71942543611507,-91.99107955061805,-89.79121483264818
229,-157.21015759483558,-157.32137061507754,-59.87119883917505,-51.580188238411964,169.75140077373467,168.2785963676228,-61.68022354782197,-64.43969924034842,-96.63063740108836,-94.46960473843767
230,-158.59527497447036,-158.84184287338442,-63.307678139332886,-53.76938389962284,169.27367983244983,167.4213567962739,-67.79171467851195,-70.84925949078297,-104.26808223274605,-102.19020699310886
231,-163.07462049277956,-163.15500400330367,-71.08199815340637,-62.3699371489688,166.03346574834077,164.25411742942708,-73.62561418568926,-76.65825724311584,-109.85357123431656,-107.6929607506306
232,-169.70986011008893,-169.777419750944,-82.02305825962928,-75.04063128094816,160.4745742523469,158.4821074553143,-78.43653491233876,-81.09262510437065,-112.88422595608228,-110.99851264970862
233,-171.14879346017446,-171.3903944256085,-86.14710099138115,-78.57662543412879,160.5988859708505,158.53372776957025,-84.55473055172514,-87.49790104471472,-120.2936974556824,-118.24406543608691
234,-175.38615255315,-175.62998866754052,-93.85981807445893,-86.8189919285923,157.6718875553425,155.76017284655654,-90.24406003419297,-93.16154453697733,-125.77086650619086,-123.83210651761956
235,179.81657570229268,179.57788269564054,-102.48962913690838,-96.23677023136615,154.2978090000188,152.34511312499916,-96.57147335027688,-99.49940328221291,-131.92709450449877,-129.970996231105
236,175.1406743918686,174.78799369710399,-111.00539805842672,-105.19682458198784,150.9527875983627,148.89745343430204,-102.71215207928496,-105.51783632139242,-137.901156203084,-135.96527650494141
237,167.75134236050926,167.42862379573657,-122.44272091619143,-118.40686521168422,144.1880073321811,142.24729346508732,-108.55203921321858,-111.00654386799066,-142.55584568810212,-140.78792070586348
238,162.59921266710353,162.25116469157828,-131.4076995252794,-127.9442395106319,140.3579397384622,138.4627779799483,-115.3168176317077,-117.66000329720642,-149.24192196146313,-147.53343687217694
239,157.45779176649637,157.23626609719764,-139.9551318433886,-136.7885234167775,136.30606341506402,134.18356580593058,-121.84639510520331,-124.15811960844584,-155.7513423232605,-153.9677162412836
240,155.21311068825304,154.72862476654106,-146.63151380241197,-143.18179804401325,136.09774854076798,133.93839764811713,-129.24642257183135,-131.87061288823074,-163.50149242781947,-161.75114387373534
241,150.55566899823978,149.97916367132362,-155.12444543354198,-152.4800459296041,132.8079795667051,130.69641527925572,-135.9820681434353,-138.6197383689299,-169.74681424845926,-168.08731141172575

